A New Monte-Carlo Model for the Space Environment

This paper introduces a novel Monte Carlo (MC) method to simulate the evolution of the low-earth orbit environment, enhancing the MIT Orbital Capacity Analysis Tool (MOCAT). In recent decades, numerous space environment models have been developed by government agencies and research groups to understand and predict the dynamics of space debris. Our MC approach advances this by simulating the trajectories of space objects and modeling their interactions, such as collisions and explosions. This aids in analyzing the trends of space-object and debris populations. A key innovation of our method is the computational efficiency in orbit propagation, which is crucial for handling potentially large numbers of objects over centuries. We present validation results against the IADC (Inter-Agency Space Debris Coordination Committee) study and explore various scenarios, including ones without future launches and those involving the launch of proposed megaconstellations with over 80,000 active payloads. With the improvement in computational efficiencies provided by this work, we can run these new scenarios that predict millions of trackable objects over a 200-year period. The previous state-of-the-art was 400,000 objects over the same period of time. Notably, while fewer megaconstellations are planned for altitudes above 800 km, even minimal failures in post-mission disposal or collision avoidance maneuvers can significantly impact orbital debris accumulation.

==> referencesThesis.txt <==
@article{talent1990pib,
author = {Talent, David L.},
title = {Analytic model for orbital debris environmental management},
journal = {Journal of Spacecraft and Rockets},
volume = {29},
number = {4},
pages = {508-513},
year = {1992},
doi = {10.2514/3.25493}
}

@article{DISCOS,
    title = {{DISCOS - ESA's database and information system characterising objects in space}},
    year = {1991},
    journal = {Advances in Space Research},
    author = {Klinkrad, H.},
    number = {12},
    month = {1},
    pages = {43--52},
    volume = {11},
    publisher = {Pergamon},
    doi = {10.1016/0273-1177(91)90541-Q},
    issn = {0273-1177}
}

@article{medee,
    title = {{Introducing {MEDEE} - a New Orbital Debris Evolutionary Model}},
    year = {2013},
    journal = {Proc. 6th European Conference on Space Debris},
    author = {Dolado-Perez, J-C and Di Costanzo, Romain and Revelin, Bruno},
    month = {4},
    pages = {22--25},
    address = {Darmstadt, Germany}
}


@article{luca2,
    title = {{LUCA2 - An enhanced long-term utility for collision analysis}},
    year = {2017},
    journal = {Proc. 7th European Conference on Space Debris},
    author = {Radtke, Jonas and Mueller, Sven and Schaus, Volker and Stoll, Enrico},
}


@article{Luo2017AMechanics,
    title = {{A review of uncertainty propagation in orbital mechanics}},
    year = {2017},
    journal = {Progress in Aerospace Sciences},
    author = {Luo, Ya zhong and Yang, Zhen},
    month = {2},
    pages = {23--39},
    volume = {89},
    publisher = {Elsevier Ltd},
    doi = {10.1016/J.PAEROSCI.2016.12.002},
    issn = {03760421},
    keywords = {Covariance analysis, Orbital mechanics, Probability density function, Space situational awareness, Uncertainty propagation}
}

@article{LewisActiveDAMAGE,
    title = {{Active Removal Study for On-Orbit Debris Using DAMAGE}},
    year = {2009},
    journal = {5th European Conference on Space Debris},
    author = {Lewis, Hugh G and Swinerd, Graham G and Newland, Rebecca J and Saunders, Arrun}
}


@article{White2014AnRemoval,
    title = {{An adaptive strategy for active debris removal}},
    year = {2014},
    journal = {Advances in Space Research},
    author = {White, Adam E. and Lewis, Hugh G.},
    number = {8},
    month = {4},
    pages = {1195--1206},
    volume = {53},
    publisher = {Elsevier Ltd},
    doi = {10.1016/j.asr.2014.01.021},
    issn = {02731177},
    keywords = {Active debris removal, Adaptive, Orbital debris, Remediation, Space debris, Strategy}
}


@article{Rossi2016AnalysisOrbits,
    title = {{Analysis of the consequences of fragmentations in low and geostationary orbits}},
    year = {2016},
    journal = {Advances in Space Research},
    author = {Rossi, A. and Lewis, H. and White, A. and Anselmo, L. and Pardini, C. and Krag, H. and Bastida Virgili, B.},
    number = {8},
    month = {4},
    pages = {1652--1663},
    volume = {57},
    publisher = {Elsevier Ltd},
    doi = {10.1016/J.ASR.2015.05.035},
    issn = {18791948},
    keywords = {Fragmentations, Long term evolution, Space debris}
}

@article{Kelso2009AnalysisCollision,
    title = {{Analysis of the Iridium 33-Cosmos 2251 Collision}},
    year = {2009},
    journal = {19th AIAA/AAS Astrodynamics Specialist Conference},
    author = {Kelso, T S},
    url = {http://celestrak.com/SOCRATES/}
}

@article{Finkleman2008AnalysisEvents,
    title = {{Analysis of the response of a space surveillance network to orbital debris events}},
    year = {2008},
    journal = {AAS/AIAA Astrodynamics Specialist Conference},
    author = {Finkleman, David and Oltrogge, Daniel L and Faulds, Anthony and Gerber, Joseph},
    publisher = {American Astronautical Society},
    address = {San Diego, CA}
}



@article{Weeden2013Anti-satelliteChina,
    title = {{Anti-satellite Tests in Space— The Case of China}},
    year = {2013},
    author = {Weeden, Brian},
    journal = {Secure World Foundation},
    url = {https://swfound.org/media/115643/china_asat_testing_fact_sheet_aug_2013.pdf}
}



@article{Hakima2018AssessmentDebris,
    title = {{Assessment of active methods for removal of LEO debris}},
    year = {2018},
    journal = {Acta Astronautica},
    author = {Hakima, Houman and Emami, M Reza},
    pages = {225--243},
    volume = {144},
    doi = {10.1016/j.actaastro.2017.12.036},
    issn = {0094-5765},
    language = {en}
}


@article{Kessler1978CollisionBelt,
    title = {{Collision frequency of artificial satellites The creation of a debris belt}},
    year = {1978},
    journal = {Journal of Geophysical Research},
    author = {Kessler, Donald J. and Cour-Palais, Burton G.},
    number = {A6},
    volume = {83}
}


@article{McKnight1989CollisionSatellites,
    title = {{Collision matrix for low earth orbit satellites}},
    year = {1989},
    journal = {Journal of Spacecraft and Rockets},
    author = {McKnight, Darren and Lorenzen, Gary},
    number = {2},
    pages = {90--94},
    volume = {26},
    doi = {10.2514/3.26037},
    issn = {00224650}
}

@article{Su1985ContributionEnvironment,
    title = {{Contribution of explosion and future collision fragments to the orbital debris environment}},
    year = {1985},
    journal = {Advances in Space Research},
    author = {Su, S. Y. and Kessler, D. J.},
    number = {2},
    pages = {25--34},
    volume = {5},
    doi = {10.1016/0273-1177(85)90384-9},
    issn = {02731177}
}

@article{Liou2010ControllingRemoval,
    title = {{Controlling the growth of future LEO debris populations with active debris removal}},
    year = {2010},
    journal = {Acta Astronautica},
    author = {Liou, J. C. and Johnson, N. L. and Hill, N. M.},
    number = {5-6},
    month = {3},
    pages = {648--653},
    volume = {66},
    publisher = {Pergamon},
    doi = {10.1016/J.ACTAASTRO.2009.08.005},
    issn = {0094-5765},
    keywords = {Active debris removal, Orbital debris, Population growth}
}



@article{Frazzoli1996DebrisDesign,
    title = {{Debris cloud evolution: Mathematical modelling and application to satellite constellation design}},
    year = {1996},
    journal = {Acta Astronautica},
    author = {Frazzoli, Emilio and Palmerini, Giovanni B. and Graziani, Filippo},
    number = {6},
    month = {9},
    pages = {439--445},
    volume = {39},
    publisher = {Pergamon},
    doi = {10.1016/S0094-5765(96)00156-7},
    issn = {0094-5765}
}

@article{Ruch2021DecoupledEnvironment,
    title = {{Decoupled Analysis of the Effect of Past and Future Space Activity on the Orbital Environment}},
    year = {2021},
    author = {Ruch, V and Serra, R and Omaly, P and Dolado Perez, J C},
    pages = {20--23},
    keywords = {Guidelines, Large Constellations, New Space, Orbital Debris},
	journal = {8th European Conference on Space Debris},
}




@article{Heard1976DispersionParticles,
    title = {{Dispersion of ensembles of non-interacting particles}},
    year = {1976},
    journal = {Astrophysics and Space Science},
    author = {Heard, William B.},
    number = {1},
    month = {8},
    pages = {63--82},
    volume = {43},
    publisher = {Kluwer Academic Publishers},
    doi = {10.1007/BF00640556},
    issn = {0004640X}
}




@article{Letizia2018ExtensionPropagation,
    title = {{Extension of the density approach for debris cloud propagation}},
    year = {2018},
    journal = {Journal of Guidance, Control, and Dynamics},
    author = {Letizia, Francesca},
    number = {12},
    month = {9},
    pages = {2650--2656},
    volume = {41},
    publisher = {American Institute of Aeronautics and Astronautics Inc.},
    doi = {10.2514/1.G003675},
    issn = {15333884},
    keywords = {Atmospheric Drag, Bessel Functions, Continuity Equation, Earth, Eclipses, Finite Difference Method, Orbital Period, Satellites, Solar Radiation, Space Debris}
}




@article{Reuther2018InteractiveAnalysis,
    title = {{Interactive Supercomputing on 40,000 Cores for Machine Learning and Data Analysis}},
    year = {2018},
    journal = {2018 IEEE High Performance Extreme Computing Conference, HPEC 2018},
    author = {Reuther, Albert and Kepner, Jeremy and Byun, Chansup and Samsi, Siddharth and Arcand, William and Bestor, David and Bergeron, Bill and Gadepally, Vijay and Houle, Michael and Hubbell, Matthew and Jones, Michael and Klein, Anna and Milechin, Lauren and Mullen, Julia and Prout, Andrew and Rosa, Antonio and Yee, Charles and Michaleas, Peter},
    month = {11},
    publisher = {Institute of Electrical and Electronics Engineers Inc.},
    isbn = {9781538659892},
    doi = {10.1109/HPEC.2018.8547629},
    keywords = {Data analytics, High performance computing, Interactive, Machine learning, Manycore, Scheduler}
}


@article{DellElce2015ProbabilisticCharacterization,
    title = {{Probabilistic assessment of the lifetime of low-earth-orbit spacecraft: Uncertainty characterization}},
    year = {2015},
    journal = {Journal of Guidance, Control, and Dynamics},
    author = {Dell'Elce, Lamberto and Arnst, Maarten and Kerschen, Gaëtan},
    number = {5},
    pages = {900--912},
    volume = {38},
    publisher = {American Institute of Aeronautics and Astronautics Inc.},
    doi = {10.2514/1.G000148},
    issn = {15333884}
}


@article{LewisSensitivity,
    title = {{Sensitivity of the Space Debris Environment to Large Constellations and Small Satellites}},
    author = {Lewis, H. G. and Radtke, J and Rossi, A and Beck, J and Oswald, M and Anderson, P and Bastida Virgili, B and Krag, H},
    journal = {Journal of the British Interplanetary Society},
     keywords = {Space debris, large satellite constellations},
     year = 2017,
    month = jan,
   volume = {70},
    pages = {105-117},
}


@article{DELTA2,
    title = {{Space Debris Environment Analysis with DELTA 2.0}},
    year = {2004},
    author = {Martin, C E and Cheese, J E and Klinkrad, H},
    journal = {International Astronautical Federation - 55th International Astronautical Congress},
    doi = {10.2514/6.IAC-04-IAA.5.12.5.04}
}


@inproceedings{Jang2020SpaceApproach,
    title = {{Space situational awareness tasking for narrow field of view sensors: A deep reinforcement learning approach}},
    year = {2020},
    journal = {Proceedings of the International Astronautical Congress, IAC},
    author = {Jang, D. and Siew, P.M. and Gondelach, D. and Linares, R.},
    number = {},
    volume = {2020-October},
    issn = {00741795},
    keywords = {PBT, Reinforcement learning, SSA, Sensor tasking}
}


@article{JASONreport2020TheSatellites,
    title = {{The Impacts of Large Constellations of Satellites}},
    year = {2020},
    author = {{Long, G.}},
    journal = {The MITRE Corporation, JASON},
    vol = {JSR-20-2H}
}


@article{White2014TheRemoval,
    title = {{The many futures of active debris removal}},
    year = {2014},
    journal = {Acta Astronautica},
    author = {White, Adam E. and Lewis, Hugh G.},
    number = {1},
    month = {2},
    pages = {189--197},
    volume = {95},
    doi = {10.1016/J.ACTAASTRO.2013.11.009},
    issn = {00945765},
    keywords = {ADR, Active debris removal, Orbital debris, Orbital debris removal, Remediation, Space debris}
}

@article{Cordelli1991TheModel,
    title = {{The Proliferation of Orbiting Fragments: A Simple Mathematical Model}},
    year = {1991},
    journal = {Science {\&} Global Security},
    author = {Cordelli, Alessandro},
    number = {4},
    month = {11},
    pages = {365--378},
    volume = {2},
    doi = {10.1080/08929889108426373},
    issn = {15477800}
}


@article{LewisUnderstandingDynamics,
title = {Understanding long-term orbital debris population dynamics},
journal = {Journal of Space Safety Engineering},
volume = {7},
number = {3},
pages = {164-170},
year = {2020},
issn = {2468-8967},
doi = {https://doi.org/10.1016/j.jsse.2020.06.006},
author = {Hugh G. Lewis},
keywords = {space debris, simulation, long-term population dynamics}
}


@misc{SpaceX2022Updates,
    title = {{Updates}},
    year = {2022},
    author = {{SpaceX}},
    month = {2},
    url = {https://www.spacex.com/updates/index.html#sustainability}
}


@article{Frey2021,
   abstract = {Fragmentation clouds from explosions or collision of payloads and rocket bodies in space pose a threat to objects in Earth orbit. Most of the fragments are too small to be tracked and can only be accounted for statistically. Here, a framework for the fully statistical treatment of a fragmentation cloud, its evolution and ramifications, without the need of simplifying assumptions, is presented. The cloud is modeled as an uncertainty around a single fragment, which can be propagated using any of the existing, nondeterministic, nonlinear orbital uncertainty propagation methods. This work is focused on providing the initial distribution and the estimation of the statistical collision probability. The NASA standard breakup model is revisited to derive a probability distribution of the initial fragment cloud. Two density transformation methods are discussed to obtain the distribution in a subset of orbital elements, suitable for mid-to long-term evolution. The fragment spatial density and the impact rates on targets in any orbit are obtained. The method is applied to show the fragment cloud distribution of a payload collision in low Earth orbit (LEO). Its collision probability with a satellite in LEO and a rocket body in the geostationary transfer orbit are estimated. The result is compared against, and shows the limitations of, sampling and methods based on finite differences.},
   author = {Stefan Frey and Camilla Colombo},
   doi = {10.2514/1.G004939},
   issn = {15333884},
   issue = {1},
   journal = {Journal of Guidance, Control, and Dynamics},
   pages = {88-105},
   publisher = {AIAA International},
   title = {Transformation of satellite breakup distribution for probabilistic orbital collision hazard analysis},
   volume = {44},
   year = {2021},
}







@article{Letizia2018,
   abstract = {A = fragment cross section, m 2 a = semimajor axis, km c = speed of light, m∕s c d = drag coefficient e = eccentricity f = fragment flux H = scale height for the atmospheric model, km I = intensity of the solar radiation at 1 AU, kW∕m 2 I n = modified Bessel function of the first kind and order n i = inclination, rad (or deg) L = celestial longitude of the sun, rad (or deg) M = fragment mass, kg n = fragment number density n = mean motion, 1∕s R E = Earth's radius, km R h = reference height in the atmospheric model, km T = orbital period, s t = time, s v = rate of change of the parameters, m∕s (or 1∕s) ϵ = obliquity of the ecliptic, rad (or deg) μ = gravitational constant, km 3 ∕s 2 ρ = atmospheric density, kg∕m 3 ~ ρ = fragment density, 1∕m 3 Ω = argument of the ascending node, rad (or deg) ω = argument of the periapsis, rad (or deg)},
   author = {Francesca Letizia},
   doi = {10.2514/1.G003675},
   issn = {15333884},
   issue = {12},
   journal = {Journal of Guidance, Control, and Dynamics},
   keywords = {Atmospheric Drag,Bessel Functions,Continuity Equation,Earth,Eclipses,Finite Difference Method,Orbital Period,Satellites,Solar Radiation,Space Debris},
   month = {9},
   pages = {2650-2656},
   publisher = {American Institute of Aeronautics and Astronautics Inc.},
   title = {Extension of the density approach for debris cloud propagation},
   volume = {41},
   year = {2018},
}



@article{Cerf2016,
   abstract = {The minimum-fuel low-thrust transfer between circular orbits is formulated using the Edelbaum averaged dynamics with the addition of the nodal precession due to the first zonal term. The extremal analysis shows that an optimal transfer is composed of three sequences in the regular case. The optimal control problem is solved by a shooting method with a costate guess derived from an approximate solution.},
   author = {Max Cerf},
   doi = {10.2514/1.G001331},
   issn = {15333884},
   issue = {10},
   journal = {Journal of Guidance, Control, and Dynamics},
   pages = {2232-2239},
   publisher = {American Institute of Aeronautics and Astronautics Inc.},
   title = {Low-thrust transfer between circular orbits using natural precession},
   volume = {39},
   year = {2016},
}
@article{White2014,
   abstract = {In the last decade, space debris modelling studies have suggested that the long-term low Earth orbit (LEO) debris population will continue to grow even with the widespread adoption of mitigation measures recommended by the Inter-Agency Space Debris Coordination Committee. More recently, studies have shown that it is possible to prevent the expected growth of debris in LEO with the additional removal of a small number of selected debris objects, through a process of active debris removal (ADR). In order to constrain the many degrees of freedom within these studies, some reasonable assumptions were made concerning parameters describing future launch, explosion, solar and mitigation activities. There remains uncertainty about how the values of these parameters will change in the future. As a result, the effectiveness of ADR has only been established and quantified for a narrow range of possible future cases. There is, therefore, a need to broaden the values of these parameters to investigate further the potential benefits of ADR. A study was completed to model and quantify the influence of four key parameters describing launch and explosion rates, the magnitude of solar activity and the level of post-mission disposal compliance on the effectiveness of ADR to reduce the LEO debris population. Each parameter's value was drawn from a realistic range, based upon historical data of the last 50 years and, in the case of post-mission disposal, a current estimate of the level of compliance and a second optimistic value. Using the University of Southampton's Debris Analysis and Monitoring Architecture to the Geosynchronous Environment (DAMAGE) model, the influence of each parameter was modelled in Monte Carlo projections of the ≥5 cm LEO debris environment from 2009 to 2209. In addition, two ADR rates were investigated: five and ten removals per year. The results showed an increase in the variance of the size of the LEO population at the 2209 epoch compared with previous ADR modelling studies. In some cases, the number of LEO debris objects in the population varied by a factor greater than ten. Ten removals per year were not sufficient to prevent the long-term growth of the population in some cases, whilst ADR was not required to prevent population growth in others. © 2013 Elsevier Ltd. All rights reserved.},
   author = {Adam E. White and Hugh G. Lewis},
   doi = {10.1016/J.ACTAASTRO.2013.11.009},
   issn = {00945765},
   issue = {1},
   journal = {Acta Astronautica},
   keywords = {ADR,Active debris removal,Orbital debris,Orbital debris removal,Remediation,Space debris},
   month = {2},
   pages = {189-197},
   title = {The many futures of active debris removal},
   volume = {95},
   year = {2014},
}
@article{McKnight1990,
   abstract = {An analysis tool is proposed which evaluates the hazard to operational satellites from neighboring breakup events. The debris cloud from a satellite fragmentation is modelled as three concentric, overlapping clouds. The evolution of this debris cloud is represented in three distinct phases which in turn determines the resulting collision hazard to satellites at risk. This model, SCREEN, provides an efficient and robust method for quantifying the hazard to operational satellites from the fragmentation of other space systems. Use of SCREEN shows that a time independent hazard assessment is sufficient for many satellite systems. © 1989.},
   author = {D. McKnight},
   doi = {10.1016/0273-1177(90)90374-9},
   issn = {02731177},
   issue = {3-4},
   journal = {Advances in Space Research},
   pages = {385-388},
   title = {A phased approach to collision hazard analysis},
   volume = {10},
   year = {1990},
}
@article{Kessler1981,
   abstract = {Equations are derived which relate orbital parameters to the probability of collision between orbiting objects. These equations follow from a new conceptual approach, and are in a form to be easily applied to a variety of orbital collision problems. The equations are used in this paper to calculate the collision lifetime of Jupiter's eight outer satelites. The average time between collisions for any of the four retrograde moons was calculated to be 270 billion years, while the corresponding time for the four posigrade moons was 0.9 billion years. This relatively short time for the posigrade moons is strongly suggestive of a past collision history. The consequences of these collisions and the possible relationship to the Pioneer 10 and 11 penetration data is discussed. © 1981.},
   author = {Donald J. Kessler},
   doi = {10.1016/0019-1035(81)90151-2},
   issn = {10902643},
   issue = {1},
   journal = {Icarus},
   pages = {39-48},
   title = {Derivation of the collision probability between orbiting objects: the lifetimes of jupiter's outer moons},
   volume = {48},
   year = {1981},
}
@article{Rossi2016,
   abstract = {The present distribution of intact objects is a good proxy to quantify the catastrophic collision risk and consequences in the coming decades. The results of a large number of long term simulations of the LEO environment perturbed by the collisional fragmentation of massive objects are used to identify the main driving parameters of the long term collisional evolution of the debris population and measure the danger represented by "typical" classes of space objects. An evaluation norm, able to highlight the differences between comparative long term evolution scenarios and to give a quantitative measure of the effects of specific parameters affecting the evolution, is devised. It is shown how, for collisional fragmentations in LEO, due to the highly stochastic evolution of the LEO environment, even the fragmentation of a massive spacecraft might not be able to alter the long term evolution of the LEO population beyond the intrinsic statistical variability associated with the Monte Carlo procedure. Among the parameters determining the long term effects of a collisional fragmentation in LEO, a combination of mass and altitude of the event appears to be the driving factor. In GEO, the situation is different, and the addition of a massive fragmentation lives a signature on the environment that is detectable throughout the investigated time span, with the mass being the only factor important to asses the long term consequences of a collisional fragmentation.},
   author = {A. Rossi and H. Lewis and A. White and L. Anselmo and C. Pardini and H. Krag and B. Bastida Virgili},
   doi = {10.1016/J.ASR.2015.05.035},
   issn = {18791948},
   issue = {8},
   journal = {Advances in Space Research},
   keywords = {Fragmentations,Long term evolution,Space debris},
   month = {4},
   pages = {1652-1663},
   publisher = {Elsevier Ltd},
   title = {Analysis of the consequences of fragmentations in low and geostationary orbits},
   volume = {57},
   year = {2016},
}
@article{Huang2021,
   author = {An-yi Huang and Ya-zhong Luo and Heng-nian Li},
   doi = {10.2514/1.G006101},
   issn = {0731-5090},
   journal = {Journal of Guidance, Control, and Dynamics},
   month = {9},
   pages = {1-8},
   publisher = {American Institute of Aeronautics and Astronautics (AIAA)},
   title = {Global Optimization of Multiple-Spacecraft Rendezvous Mission via Decomposition and Dynamics-Guide Evolution Approach},
   year = {2021},
}
@article{Lucken2019,
   abstract = {INDEMN is an object-oriented program dedicated to the modeling of the evolution of the densities of space objects. Following the work achieved by D. Kessler (1978) and by other authors more recently (G. L. Somma, IAC 2016, A6-IP3; A. Rossi, DPPS 2004, 197), the dynamical model is based on a source and sink approach for various altitudes. The source terms represent the future launches, the explosion of intact spacecrafts, and the collision between objects. Different collision cross sections are used for the various types of objects and the number of debris generated is based on the NASA break-up model. The sink terms are the drag and the end-of-life de-orbitation for the satellites launched after 2009, with a controllable success rate. The code was validated against former simulations performed with statistical and semi-deterministic models. In addition to the classical object types featured in several statistical codes, which are intact objects, explosion debris, and collision debris, a new type representing the satellites of a specific constellation is included. These satellites orbit with altitudes close to 1200 km and they can perform collision avoidance maneuvers as long as they are fully operational. It is shown that, under realistic assumptions, if only one primary collision occurs at an altitude of 800 km, the probability of a collision involving a constellation satellite becomes larger than 2% by 2035, which highly jeopardizes the satellite constellation as a whole.},
   author = {R. Lucken and D. Giolito},
   doi = {10.1016/J.ACTAASTRO.2019.04.003},
   issn = {00945765},
   journal = {Acta Astronautica},
   keywords = {Constellation management,LEO environment modeling,Source-sink debris model},
   month = {8},
   pages = {492-501},
   publisher = {Elsevier Ltd},
   title = {Collision risk prediction for constellation design},
   volume = {161},
   year = {2019},
}
@article{Letizia2016,
   abstract = {As the debris spatial density increases due to recent collisions and inoperative spacecraft, the probability of collisions in space grows. Even a collision involving small objects may produce thousands of fragments due to the high orbital velocity and the high energy released. The propagation of the trajectories of all the objects produced by a breakup would be prohibitive in terms of computational time; therefore, simplified models are needed to describe the consequences of a collision with a reasonable computational effort. The continuity approach can be applied to this purpose as it allows switching the point of view from the analysis of each single fragment to the study of the evolution of the debris cloud globally. Previous formulations of the continuity equation approach focussed on the representation of the drag effect on the fragment spatial density. This work proposes how the continuity equation approach can be extended to multiple dimensions in the phase space defined by the relevant orbital parameters. This novel approach allows including in the propagation also the effect of the Earth's oblateness and improving the description of the drag effect by considering the distribution of area-to-mass ratio and eccentricity among the fragments. Results for these three applications are shown and discussed in terms of accuracy compared to the numerical propagation and to the one-dimensional approach.},
   author = {Francesca Letizia and Camilla Colombo and Hugh G. Lewis},
   doi = {10.1016/J.ASR.2015.11.035},
   issn = {0273-1177},
   issue = {8},
   journal = {Advances in Space Research},
   keywords = {Continuity equation,Debris cloud,Fragments propagation,Space debris},
   month = {4},
   pages = {1624-1640},
   publisher = {Pergamon},
   title = {Multidimensional extension of the continuity equation method for debris clouds evolution},
   volume = {57},
   year = {2016},
}
@article{Letizia2015,
   abstract = {Current debris evolutionary models usually neglect fragments smaller than 10 cm because of the high computational effort they add to the simulation. However, small-debris objects can also be dangerous to operational satellites. This work proposes ananalytical approach to describe the evolution of a cloud of small fragments generated by a collision in low Earth orbit. The proposed approach considers the cloud globally and derives its evolution analytically, in terms of the change in the spatial density under the effect of atmospheric drag. As a result, the analytical approach allows the representation of small fragments and noticeably reduces the computational time under 10% compared to the numerical propagation of all the fragment trajectories. For altitudes above 800 km, the relative error compared to the numerical method is lower than 10%.},
   author = {Francesca Letizia and Camilla Colombo and Hugh G. Lewis},
   doi = {10.2514/1.G000695},
   issn = {15333884},
   issue = {8},
   journal = {Journal of Guidance, Control, and Dynamics},
   keywords = {Continuity Equation,Cumulative Distribution Function,Earth,ISS,Longitude of the Periapsis,Numerical Integration,Orbital Debris,Periapsis,Satellites,Sun Synchronous Orbit},
   month = {3},
   pages = {1478-1491},
   publisher = {American Institute of Aeronautics and Astronautics Inc.},
   title = {Analytical model for the propagation of small-debris-object clouds after fragmentations},
   volume = {38},
   year = {2015},
}
@article{Colombo2015,
   abstract = {Libration Point Orbits (LPOs) and Highly Elliptical Orbits (HEOs) are often selected for astrophysics and solar terrestrial missions. No guidelines currently exist for their end-of-life disposal. However, as current and future missions are planned to be placed on these orbits, it is a critical aspect to clear these regions at the end of operations to avoid damage to other spacecraft and ensure on-ground safety. This paper presents an analysis of possible disposal strategies for LPO and HEO missions as a result of a European Space Agency study. The dynamical models and the design approach are presented for each disposal option. Five current missions are selected as test cases Herschel, Gaia, SOHO as LPOs, and INTEGRAL and XMM-Newton as HEOs. A trade-off on the disposal options is made considering technical feasibility, as well as the sustainability context.},
   author = {Camilla Colombo and Elisa Maria Alessi and Willem Van Der Weg and Stefania Soldini and Francesca Letizia and Massimo Vetrisano and Massimiliano Vasile and Alessandro Rossi and Markus Landgraf},
   doi = {10.1016/J.ACTAASTRO.2014.11.002},
   issn = {0094-5765},
   journal = {Acta Astronautica},
   keywords = {Disposal,End-of-life,Highly elliptical orbit,Libration point orbit,Trajectory design},
   month = {5},
   pages = {298-312},
   publisher = {Pergamon},
   title = {End-of-life disposal concepts for Libration Point Orbit and Highly Elliptical Orbit missions},
   volume = {110},
   year = {2015},
}
@article{,
   abstract = {The last 30 years have produced an explosion in the capabilities of designing and managing libration point missions. The starting point was the ground-breaking mission of the third International Sun-Earth Explorer spacecraft (ISEE--3). The ISEE-3 was launched August 12, 1978 to pursue studies of the Earth--Sun interactions, in a first step of what now is known as Space Weather. After a direct transfer of the ISEE-3 to the vicinity of the Sun-Earth Lagrange point, it was inserted into a nearly-periodic halo orbit, in order to monitor the solar wind about 1 h before it reached the Earth's magneto-sphere as well as the ISEE--1 and 2 spacecraft (which where in an elliptical orbit around the Earth).},
   author = {Miguel Belló and Gerard Gómez and Josep J. Masdemont},
   doi = {10.1007/978-1-4419-0348-8_1},
   journal = {Space Manifold Dynamics},
   pages = {1-96},
   publisher = {Springer New York},
   title = {Invariant Manifolds, Lagrangian Trajectories and Space Mission Design},
   year = {2010},
}
@article{Alessi2014,
   abstract = {The management of the Global Navigation Satellite Systems (GNSS) and of the Medium Earth Orbit (MEO) region as a whole is a subject that cannot be deferred, due to the growing exploitation and launch rate in that orbital regime. The advent of the European Galileo and the Chinese Beidou constellations significantly added complexity to the system and calls for an adequate global view on the four constellations present in operation. The operation procedures, including maintenance and disposal practices, of the constellations currently deployed were analyzed in order to asses a proper reference simulation scenario. The complex dynamics of the MEO region with all the geopotential and lunisolar resonances was studied to better identify the proper end-of-life orbit for every proposed strategy, taking into account and, whenever possible, exploiting the orbital dynamics in this peculiar region of space. The possibility to exploit low thrust propulsion or non gravitational perturbations with passive de-orbiting devices (and a combination of the two) was analyzed, in view of possible applications in the design of the future generations of the constellations satellites. Several upgrades in the long-term evolution software SDM and DAMAGE were undertaken to properly handle the constellation simulations in every aspect from constellation maintenance to orbital dynamics. A thorough approach considering the full time evolving covariance matrix associated with every object was implemented in SDM to compute the collision risk and associated maneuver rate for the constellation satellites. Once the software upgrades will be completed, the effectiveness of the different disposal strategies will be analyzed in terms of residual collision risk and avoidance maneuvers rate. This work was performed under the ESA/GSP Contract no. 4000107201/12/F/MOS. © 2014 IAA.},
   author = {E. M. Alessi and A. Rossi and G. B. Valsecchi and L. Anselmo and C. Pardini and C. Colombo and H. G. Lewis and J. Daquin and F. Deleflie and M. Vasile and F. Zuiani and K. Merz},
   doi = {10.1016/j.actaastro.2014.03.009},
   issn = {00945765},
   issue = {1},
   journal = {Acta Astronautica},
   keywords = {Global Navigation Satellite Systems,Orbital dynamics,Space debris},
   pages = {292-302},
   publisher = {Elsevier Ltd},
   title = {Effectiveness of GNSS disposal strategies},
   volume = {99},
   year = {2014},
}
@article{Letizia2017,
   abstract = {In recent years several formulations of debris indices have been proposed to provide a fast assessment of the criticality of a space object in terms of its impact on the debris environment. In a previous work, we proposed a formulation (ECOB, Environmental Consequences of Orbital Breakups) based on the evaluation of the consequences of the fragmentation of the studied object in terms of the increase in the collision probability for operational satellites. This work discusses the extension<br/>of that approach by considering not only the effect of the fragmentation but also its likelihood. In addition, a method to take into account different End-of-Life scenarios and the application to constellations are discussed.},
   author = {Francesca Letizia and Camilla Colombo and Hugh Lewis and Holger Krag},
   month = {4},
   journal = {7th European Conference on Space Debris},
   title = {Extending the {ECOB} space debris index with fragmentation risk estimation},
   year = {2017},
}
@article{Letizia2016severity,
   abstract = {In the past years, several methods have been proposed to rank spacecraft and space debris objects depending on their effect on the space environment. The interest in this kind of indices is primarily motivated by the need of prioritising potential candidates of active debris removal missions and to decide on the required reliability for disposal actions during the design phase. The index proposed in this work measures the effect of the catastrophic fragmentation of the analysed spacecraft in terms of the resulting collision probability for operational spacecraft. The propagation of the debris cloud generated by the fragmentation and the estimation of the collision probability are obtained by applying an analytical approach based on the study of the density of the fragment cloud. The dependence of the proposed severity index on the mass of the spacecraft and on its semi-major axis and inclination is investigated. The index was computed for the objects in the DISCOS database and its results were compared to other formulations proposed in literature. A discussion on the results and on the comparison is presented.},
   author = {Francesca Letizia and Camilla Colombo and Hugh G. Lewis and Holger Krag},
   doi = {10.1016/J.ASR.2016.05.036},
   issn = {0273-1177},
   issue = {7},
   journal = {Advances in Space Research},
   keywords = {Debris cloud,Environmental index,Space debris},
   month = {10},
   pages = {1255-1274},
   publisher = {Pergamon},
   title = {Assessment of breakup severity on operational satellites},
   volume = {58},
   year = {2016},
}
@article{Krag2016,
   abstract = {For about 14 years, ESA’s Space Debris Office provides a service to support operational collision avoidance activities. This support currently covers the ESA missions Cryosat-2, Sentinel-1A, Sentinel-2A and the constellation of Swarm-A/B/C in low-Earth orbit. The support process is open to all interested parties and today has been provided to third party customers for 5 years. In the aftermath of the Iridium-33/Cosmos-2251 collision event, USSTRATCOM has started to provide dedicated alert messages based on high precision SP data. ESA has been actively accompanying the definition of these conjunction summary messages (CSM)/Conjunction Data messages (CDM), gathering the European user community of operators and giving guidance on the usage of these new each message type. ESA’s collision avoidance process has evolved significantly since then, exploiting all the features that these messages offer to provide an extended service to missions. In today’s service, each event reported by JSpOC is analysed in an automated way returning an estimate of the associated collision probability. Identified high-risk conjunction events are further assessed and mission-specific processes are in place for decision taking and manoeuvre recommendation. We are now able to recommend optimised manoeuvres considering various constraints and using various methods for collision risk computation taking into account latest recommendations from USSTRATCOM on the handling of orbit covariances. Means have been developed that allow to determine post-manoeuvre clearance independent of USSTRATCOM in the decision loop, which allows for very fast turn-around time. In parallel and in support of these processes, ESA maintains the capability to acquire and process external tracking data to improve the knowledge on the orbit and on the associated error covariance of the chaser object. Finally, a tool-guided process for operators of the services including event and action logging has been introduced. This is accomplished by a modern front-end including ergonomic tabular and comprehensive graphical representation that can be accessed from remote sites. The team is now following an 24/7 on-call service scheme with automated alert generation via mobile phone. In this paper we are describing ESA’s current service to ESA and third-party missions. This description focuses on an outline of the used tools for conjunction event detection, collision risk assessment, orbit determination, and orbit and covariance propagation, process control and data handling. Finally, we will highlight our operational experience in providing statistics on the identified conjunction events, taking into account the known significant changes in the LEO orbital environment and provide recent high-interest examples.},
   author = {H. Krag and K. Merz and T. Flohrer and S. Lemmens and B. Bastida Virgili and Q. Funke and V. Braun},
   doi = {10.2514/6.2016-2449},
   isbn = {9781624104268},
   journal = {SpaceOps 2016 Conference},
   publisher = {American Institute of Aeronautics and Astronautics Inc, AIAA},
   title = {ESA’s modernised collision avoidance service},   
   year = {2016},
}
@article{Mazzoleni2016,
   abstract = {Deimos Imaging (Spain), a subsidiary of UrtheCast Corp. (Canada), owns two commercial Earth Observation (EO) missions, DEIMOS-1 and DEIMOS-2. Both missions fly on Sun-Synchronous Low Earth Orbit (LEO), in a range of altitudes from 600 to 650 km. This orbit environment is known for its high density of operational and non-operational objects, and thus an efficient Collision Avoidance (CA) procedure is of key importance to assure the survivability of each mission. Real collision threats usually happen once a year, but tens of other risky events have been studied since the beginning of each mission. This paper focuses on the Deimos Imaging’s own suite of CA tools which support the full chain of CA procedures, from early detection, optimal maneuver computation and implementation, to post-event analyses, which includes maneuver calibration, propulsion system status and orbit change evaluation.},
   author = {Annalisa Mazzoleni and Mar Luengo Cerrón and Javier Alexander Santos Wybenga and Ander Iturri Torrea and Ignacio Bueno Serrano and Patricia Pisabarro Marrón and Fabrizio Pirondini},
   doi = {10.2514/6.2016-2450},
   isbn = {9781624104268},
   journal = {SpaceOps 2016 Conference},
   publisher = {American Institute of Aeronautics and Astronautics Inc, AIAA},
   title = {Collision avoidance operations of DEIMOS-1 and DEIMOS-2missions},
   year = {2016},
}
@article{Sorge2014IMPACTInvited,
   author = {Marlon E. Sorge and Deanna L. Mains},
   city = {San Diego},
   doi = {10.2514/6.2014-4228},
   isbn = {978-1-62410-308-7},
   journal = {AIAA/AAS Astrodynamics Specialist Conference},
   month = {8},
   publisher = {American Institute of Aeronautics and Astronautics},
   title = {IMPACT Fragmentation Model Improvements},
   year = {2014},
}
@misc{,
   author = {NASA CARA team},
   title = {Satellite Safety},
   url = {https://satellitesafety.gsfc.nasa.gov/cara.html},
}
@article{Thompson2015,
   abstract = {Earth's orbital environment is becoming increasingly crowded with debris, posing threats ranging from diminished capability to outright destruction of on-orbit assets. Aerospace has been providing quick situational awareness to government decision-makers concerned about the effects of energetic space breakups. 22 Keeping Track: Space Surveillance for Operational Support Felix Hoots The proliferation of objects in space has made the job of monitoring them more challenging-and more essential.},
   author = {Roger Thompson and Alan Jenkin and Marlon Sorge and Glenn Peterson and John Mcvey and Bernard Yoo and Brian Hansen and Thomas Starchville and Felix Hoots},
   journal = {Crosslink by Aerosapce Corporation},
   title = {A Space Debris Primer (Aerospace)},
   url = {www.aerospace.org/publications/crosslink-},
   year = {2015},
}
@article{Low2021,
   abstract = {Numerical techniques for designing frozen repeat orbits as reference trajectories have been extensively studied for polar orbit missions. For near-equatorial orbits, larger perturbing forces are ex...},
   author = {Samuel Y. W. Low and Yongjun Moon and Wen Tao Liu and Chek-Wu Tan},
   doi = {10.2514/1.A34934},
   issn = {0022-4650},
   doi={10.2514/1.A34934},
   keywords = {Argument of Latitude,Earth,Low Earth Orbit,Near Equatorial Orbit,Numerical Optimization,Osculating Orbit,Periapsis,Right Ascension,Satellites,Sensitivity Analysis},
   month = {6},
   pages = {1-10},
   publisher = {American Institute of Aeronautics and Astronautics},
   title = {Designing a Reference Trajectory for Frozen Repeat Near-Equatorial Low Earth Orbits},
   year = {2021},
}
@article{Leomanni2021,
   abstract = {The optimization of low-thrust, multi-revolution orbit transfer trajectories is often regarded as a difficult problem in modern astrodynamics. In this paper, a flexible and computationally efficient approach is presented for the optimization of low-thrust orbit transfers under eclipse constraints. The proposed approach leverages a new dynamic model of the orbital motion and a Lyapunov-based initial guess generation scheme that is very easy to tune. A multi-objective, single-phase formulation of the optimal control problem is devised, which provides a convenient way to trade off fuel consumption and time of flight. A distinctive feature of such a formulation is that it requires no prior information about the structure of the optimal solution. Simulation results for two benchmark orbit transfer scenarios indicate that minimum-time, minimum-fuel and mixed time/fuel-optimal instances of the control problem can be readily solved via direct collocation, while incurring a significantly lower computational demand with respect to existing techniques.},
   author = {Mirko Leomanni and Gianni Bianchini and Andrea Garulli and Renato Quartullo and Fabrizio Scortecci},
   doi = {10.2514/1.A34949/ASSET/IMAGES/LARGE/FIGURE9.JPEG},
   issn = {0022-4650},
   journal = {Journal of Spacecraft and Rockets},
   keywords = {Earth,Equatorial Orbit,Fuel Consumption,Geostationary Transfer Orbit,Numerical Optimization,Orbital Period,Satellites,Solar Eclipse,Thrust,Trajectory Optimization},
   month = {7},
   pages = {1-11},
   publisher = {American Institute of Aeronautics and Astronautics (AIAA)},
   title = {Optimal Low-Thrust Orbit Transfers Made Easy: A Direct Approach},
   year = {2021},
}
@article{Kernot2021,
   author = {Justin E. Kernot and Steve Ulrich},
   doi = {10.2514/1.A34881},
   issn = {0022-4650},
   journal = {Journal of Spacecraft and Rockets},
   month = {7},
   pages = {1-17},
   publisher = {American Institute of Aeronautics and Astronautics (AIAA)},
   title = {Adaptive Control of a Tendon-Driven Manipulator for Capturing Non-Cooperative Space Targets},
   year = {2021},
}
@article{,
   abstract = {This paper proposes an on-orbit servicing logistics optimization framework capable of performing the short-term operational scheduling and long-term strategic planning of sustainable servicing infr...},
   author = {Tristan Sarton du Jonchay and Hao Chen and Masafumi Isaji and Yuri Shimane and Koki Ho},
   doi = {10.2514/1.A35094/ASSET/IMAGES/LARGE/FIGURE16.JPEG},
   issn = {0022-4650},
   journal = {Journal of Spacecraft and Rockets},
   keywords = {Bipropellants,Earth,Geosynchronous Equatorial Orbit,Geosynchronous Satellite,Logistics Operations,Low Thrust Propulsion,Manufacturing Cost,Mixed Integer Linear Programming,Propulsion System,Propulsion Technology},
   month = {7},
   pages = {1-16},
   publisher = {American Institute of Aeronautics and Astronautics (AIAA)},
   title = {On-Orbit Servicing Optimization Framework with High- and Low-Thrust Propulsion Tradeoff},
   year = {2021},
}
@article{Hart2021,
   abstract = {This paper presents a comparative study of six common pseudospectral (PS) methods for solving optimal spacecraft attitude control problems. The problems of minimum time, minimum control effort, and...},
   author = {Shae T. Hart and Mohammad A. Ayoubi and Peiman Naseradinmousavi},
   doi = {10.2514/1.A35081},
   issn = {0022-4650},
   doi={10.2514/1.A35081},
   keywords = {Earth,MATLAB,Pseudospectral Methods,Reaction Wheels,Solar Radiation,Solar Sail,Spacecrafts,Sun Synchronous Orbit,Time Optimal Control,Wilcoxon Rank Sum Test},
   month = {7},
   pages = {1-12},
   publisher = {American Institute of Aeronautics and Astronautics},
   title = {Comparative Study of Pseudospectral Methods for Spacecraft Optimal Attitude Maneuvers},
   year = {2021},
}
@article{Chen2021,
   abstract = {The trend of space commercialization is changing the decision-making process for future space exploration architectures, and there is a growing need for a new decision-making framework that explici...},
   author = {Hao Chen and Melkior Ornik and Koki Ho},
   doi = {10.2514/1.A35077/ASSET/IMAGES/LARGE/FIGURE11.JPEG},
   issn = {0022-4650},
   journal = {Journal of Spacecraft and Rockets},
   month = {10},
   pages = {1-14},
   publisher = {American Institute of Aeronautics and Astronautics (AIAA)},
   title = {Space Exploration Architecture and Design Framework for Commercialization},
   year = {2021},
}
@article{Ceccherini2021,
   abstract = {A novel methodology for a combined systems–trajectory optimization for a geostationary equatorial orbit (GEO) platform is proposed to obtain comprehensive design solutions. A combined chemical–elec...},
   author = {Simone Ceccherini and Karthik V. Mani and Francesco Topputo},
   doi = {10.2514/1.A35012},
   issn = {0022-4650},
   doi={10.2514/1.A35012},
   keywords = {Apogee Altitude,Bipropellants,Electric Propulsion,Equatorial Orbit,Geostationary Orbit,Mass Flow Rate,Radiation Absorption,Solar Electric Propulsion,Spacecraft Subsystem,Trajectory Optimization},
   month = {10},
   pages = {1-19},
   publisher = {American Institute of Aeronautics and Astronautics},
   title = {Combined System–Trajectory Design for Geostationary Orbit Platforms on Hybrid Transfer},
   year = {2021},
}
@article{Kusumoto2021,
   abstract = {Deployable payloads have been used to expand mission opportunities and enable autonomous navigation and guidance under uncertain terrain conditions. A spacecraft may deploy an artificial marker tow...},
   author = {Tetsuya Kusumoto and Osamu Mori and Shota Kikuchi and Yuki Takao and Naoko Ogawa and Takanao Saiki and Yuichi Tsuda},
   doi = {10.2514/1.A35043},
   issn = {0022-4650},
   doi={10.2514/1.A35043},
   month = {10},
   pages = {1-11},
   publisher = {American Institute of Aeronautics and Astronautics},
   title = {Shadow-Based Trajectory Estimation of a Deployable Payload},
   year = {2021},
}
@article{Federici2021,
   abstract = {This paper investigates the use of machine learning techniques for real-time optimal spacecraft guidance during terminal rendezvous maneuvers, in presence of both operational constraints and a visibility cone path constraint. Realistic stochastic effects that could lead to off-nominal conditions, such as an inaccurate knowledge of the initial spacecraft state and the presence of random in-flight disturbances, are also accounted for. The performance of two well-studied deep learning methods for control problems, Behavioral Cloning (BC) and Reinforcement Learning (RL), are investigated on a sample linear multi-impulsive rendezvous mission. To this aim, a Multi-Layer Perceptron network, with custom architecture, is designed to map any observation of the actual spacecraft state, defined by its relative position and velocity, to the propellant-optimal control action, which corresponds to a bounded-magnitude impulsive velocity variation. In the BC approach, the deep neural network is trained by supervised learning on a set of optimal trajectories, generated by routinely solving the deterministic optimal control problem via convex optimization algorithms, starting from scattered initial conditions. Conversely, in the RL approach, a state-of-the-art actor-critic algorithm, Proximal Policy Optimization (PPO), is used for training the network through repeated interactions with the stochastic environment. Eventually, the robustness and propellant-efficiency of the obtained closed-loop control policies are assessed and compared by means of a thorough Monte Carlo analysis, carried out by considering different test cases with increasing levels of perturbations.},
   author = {Lorenzo Federici and Boris Benedikter and Alessandro Zavoli},
   doi = {10.2514/1.A35076/ASSET/IMAGES/LARGE/FIGURE7.JPEG},
   isbn = {9781624106095},
   issn = {0022-4650},
   journal = {AIAA Scitech 2021 Forum},
   keywords = {Convex Optimization,Convolutional Neural Network,Markov Decision Process,Model Predictive Control,Monte Carlo Analysis,Propellant,Reinforcement Learning,Rendezvous Guidance,Robust Guidance Algorithm,Trajectory Optimization},
   month = {8},
   pages = {1-18},
   publisher = {American Institute of Aeronautics and Astronautics Inc, AIAA},
   title = {Machine learning techniques for autonomous spacecraft guidance during proximity operations},
   year = {2021},
}
@article{Losada2021,
   abstract = {In this paper, a new family of solar-sail periodic orbits with adequate properties for polar observation of the Earth and moon is developed under the simplified but nonautonomous dynamics of the so...},
   author = {Fernando Gámez Losada and Jeannette Heiligers},
   doi = {10.2514/1.G005955},
   issn = {0731-5090},
   doi={10.2514/1.G005955},
   keywords = {Active Control,Astronomical Unit,Earth,Ecliptic,Heliocentric Orbit,Image Resolution,Low Thrust Propulsion,Moon,Solar Radiation,Steering Law},
   month = {9},
   pages = {1-17},
   publisher = {American Institute of Aeronautics and Astronautics},
   title = {New Solar-Sail Orbits for Polar Observation of the Earth and Moon},
   year = {2021},
}
@article{Zhang2021,
   abstract = {It is essential when planning multitarget missions to rapidly and accurately estimate the velocity increments of target-to-target transfers. An analytical method is proposed to estimate the optimal...},
   author = {Gang Zhang and Daniele Mortari},
   doi = {10.2514/1.G005827},
   issn = {1533-3884},
   doi={10.2514/1.G005827},
   keywords = {Argument of Latitude,Earth,Jet Propulsion Laboratory,Neural Networks,Numerical Optimization,Orbital Elements,Orbital Period,Particle Swarm Optimization,Right Ascension,Trajectory Optimization},
   month = {9},
   pages = {1-10},
   publisher = {American Institute of Aeronautics and Astronautics},
   title = {Analytical Estimation of the Velocity Increment in J2-Perturbed Impulsive Transfers},
   year = {2021},
}
@article{Oguri2021,
   author = {Kenshiro Oguri and Gregory Lantoine and Jay W. McMahon},
   doi = {10.2514/1.G006210},
   issn = {1533-3884},
   doi={10.2514/1.G006210},
   keywords = {Earth,Heliocentric Orbit,Lagrange Multipliers,Legendre Clebsch Condition,Nonsingular Orbital Elements,Power Generation,Solar Radiation,Solar Sail Propulsion,Thermal Control,Trojan Asteroids},
   month = {9},
   pages = {1-9},
   publisher = {American Institute of Aeronautics and Astronautics},
   title = {Solar Sailing Primer Vector Theory: Indirect Trajectory Optimization with Practical Mission Considerations},
   year = {2021},
}
@article{Takao2021,
   author = {Yuki Takao and Toshihiro Chujo},
   doi = {10.2514/1.G006136},
   issn = {1533-3884},
   doi={10.2514/1.G006136},
   month = {10},
   pages = {1-9},
   publisher = {American Institute of Aeronautics and Astronautics},
   title = {Delta-V Earth-Gravity-Assist Trajectories with Hybrid Solar Electric–Photonic Propulsion},
   year = {2021},
}
@article{Shouman2021,
   abstract = {This paper presents a comprehensive analysis of the controllability for the relative dynamics of satellites using space environment forces. First, the constraints of the space environment forces ar...},
   author = {Mohamed Shouman and Mai Bando and Shinji Hokamoto},
   doi = {10.2514/1.G006035},
   issn = {1533-3884},
   doi={10.2514/1.G006035},
   month = {10},
   pages = {1-11},
   publisher = {American Institute of Aeronautics and Astronautics},
   title = {Controllability Analysis of Propellant-Free Satellite Formation Flight},
   year = {2021},
}
@article{Franklin2010,
   author = {Benjamin Franklin},
   title = {On-Orbit Satellite Servicing Study Project Report "Energy and persistence conquer all things."},
   year = {2010},
}

@article{Hiles2021,
   abstract = {The rapid proliferation of low-Earth orbit satellite constellations came into full-force in 2020. The primary difference in these launches compared to historical launches involved the number of simultaneous deployments, the frequency of deployments, and the scaled use of electronic propulsion for orbit-raising. We examine the impacts of this emerging methodology on the space surveillance mission and the improvements made to date to meet the challenges of this new environment. Starting with pre-launch conjunction assessment, new techniques have been adopted to blend risk mitigation practices, system capabilities, and screening responsiveness. During the launch phase, existing sensor management and tasking processes have evolved to ensure custody of all newly launched objects as well as the existing space catalog. This also drove changes during the object separation phase which required new orbital modeling techniques and analyst expertise to distinguish the clustered objects in a short period of time. Novel approaches towards satellite operator-provided ephemerides, in addition to rapid software upgrades, enabled a new field of orbital analysis which will soon dominate the efforts of resident space object custody. The increase of payloads and data also increased the volume of orbital conjunction assessment data, which drove the need for increased collaboration between data providers and satellite operators to ensure safety of operations in the space domain. Finally, the increase in satellites has resulted in an increase in reporting as satellites re-enter the atmosphere prompting a more efficient approach on how these events are managed and reported.},
   author = {Ryan Hiles and Amos Alexander and Nicholas Herzer and Diana McKissock and Aaron Mitchell and Jonathan Sapinoso},
   journal = {Advanced Maui Optical and Space Surveillance Technologies (AMOS) Conference},
   title = {Report on 2020 Mega-Constellation Deployments and Impacts to Space Domain Awareness},
   year = {2021},
}
@article{Johnson2021,
   abstract = {This viewpoint summarizes my personal involvement in Operation Burnt Frost, the U.S. government interagency undertaking to mitigate the human casualty risk of the reentry of USA-193 in 2008. In fact, my unique involvement dates back to shortly after the launch of the spacecraft, more than a year before its destruction. This operation has been the subject of erroneous public speculations surrounding the origin and motivation of this activity and which remain to this day. Finding no authoritative published work to present a fuller, more accurate picture of the background and exciting 2 months of Operation Burnt Frost, I offer this summary to clarify the endeavor.},
   author = {Nicholas L. Johnson},
   doi = {10.1016/J.SPACEPOL.2021.101411},
   issn = {0265-9646},
   journal = {Space Policy},
   keywords = {Human casulaty risk,International relations,Space policy,Space safety},
   month = {5},
   pages = {101411},
   publisher = {Elsevier},
   title = {Operation Burnt Frost: A View From Inside},
   volume = {56},
   year = {2021},
}
@misc{,
   title = {Satellite Attack Potential Increases: CSIS, SWF - Breaking Defense Breaking Defense - Defense industry news, analysis and commentary},
   url = {https://breakingdefense.com/2020/03/satellite-attack-potential-increases-csis-swf/},
}
@misc{Weeden2013,
   abstract = {Since the 1960s, the United States and Russia have conducted dozens of anti-satellite (ASAT) systems tests in
space, a handful of which created long-lived orbital debris.1 Over the last several years, China has conducted a
series of tests in space of at least one, and possibly two, of their own ASAT systems. While at least three of these
tests included the destruction of a target, only one, conducted in January 2007, resulted in the creation of long-lived
orbital debris. This fact sheet collates what is known and what is theorized about China’s ASAT testing in space,
which suggests a multi-year testing program similar to those previously conducted by the U.S. and Russia.},
   author = {Brian Weeden},
   title = {Anti-satellite Tests in Space— The Case of China},
   year = {2013},
}
@article{McKnight1989,
   abstract = {The low Earth orbit (LEO) is becoming cluttered with thousands of satellites, rocket bodies, and a variety of space garbage. This collection of objects crossing paths at speeds on the order of 10 km/s is creating an increasing collision hazard to many operational systems. The effect that the destruction of LEO satellites will have on other users of the near-Earth environment is of great concern. A model is examined that quantifies the effect of one satellite’s fragmentation on neighboring satellites. This model is used to evaluate the interdependent hazard to a series of satellite systems. A number of space system fragmentation events are numerically simulated and the collision hazard to each is tabulated. Once all satellites in the matrix have been fragmented separately, a complete collision hazard representation can be depicted. This model has potential for developing an enhanced understanding of a number of aspects of the growing debris hazard in LEO. © American Institute of Aeronautics and Astronautics, Inc., 1989, All rights reserved.},
   author = {Darren McKnight and Gary Lorenzen},
   doi = {10.2514/3.26037},
   issn = {00224650},
   issue = {2},
   journal = {Journal of Spacecraft and Rockets},
   pages = {90-94},
   title = {Collision matrix for low earth orbit satellites},
   volume = {26},
   year = {1989},
}
@article{McKnight1990,
   abstract = {The probability of collision (PC) between an operational satellite in low Earth orbit and the orbital debris environment is mainly a function of spatial density of the debris population, collision cross-section. relative impact velocity, and mission duration. Routinely only changes in spatial density and parent satellite size are used to account for changes in the PC as a function of altitude and time. This paper identifies historical changes to the on-orbit population that would affect the relative velocity and collision cross-section. Changes in the relative kinetic energy of an impact are also calculated. The analysis shows that the average relative velocity, collision cross-section, and relative energy of impact have increased over time due to alterations in the cataloged population. While changes in spatial density are found to have a dominating effect on PC values the other factors studied have a small effect on the PC but substantially influence the energy of representative impacts.},
   author = {Darren S. McKnight and Phillip D. Anz-Meador},
   doi = {10.2514/6.1990-3902},
   journal = {AIAA Space Programs and Technologies Conference, 1990},
   publisher = {American Institute of Aeronautics and Astronautics Inc, AIAA},
   title = {Historical growth of quantities affecting on-orbit collision Hazard},
   year = {1990},
}
@article{Badhwar1990,
   abstract = {At present, about 59% of the in-orbit population tracked by the United States Space Command (USSPACECOM) consists of orbital debris. While some debris is produced in the normal course of staging events and operations, the vast majority is the result of either intentional or accidental explosions and hypervelocity impacts. Recent research, performed at NASA/Johnson Space Center, has established means of performing a post mortem on a fragmentation event to yield a quantitative probability as to the cause of the event. Quantities evaluated for event categorization include measured debris size (radar cross section), orbital plane change angle, the three dimensional velocity distribution, and the directionality of the debris generated in a fragmentation event. This paper summarizes these studies.},
   author = {Gautam D. Badhwar and Phillip D. Anz-Meador},
   doi = {10.2514/6.1990-1359},
   journal = {Orbital Debris Conference: Technical Issues and Future Directions, 1990},
   publisher = {American Institute of Aeronautics and Astronautics Inc, AIAA},
   title = {On-orbit breakup characteristics},
   year = {1990},
}

@article{Wittig2017,
   abstract = {This paper introduces and combines for the first time two techniques to allow long-term density propagation in astrodynamics. First, we introduce an efficient method for the propagation of phase space densities based on differential algebra (DA) techniques. Second, this DA density propagator is used in combination with a DA implementation of the averaged orbital dynamics through semi-analytical methods. This approach combines the power of orbit averaging with the efficiency of DA techniques. While the DA-based method for the propagation of densities introduced in this paper is independent of the dynamical system under consideration, the particular combination of DA techniques with averaged equations of motion yields a fast and accurate technique to propagate large clouds of initial conditions and their associated probability density functions very efficiently for long time. This enables the study of the long-term behavior of particles subjected to the given dynamics. To demonstrate the effectiveness of the proposed approach, the evolution of a cloud of high area-to-mass objects in Medium Earth Orbit is reproduced considering the effects of solar radiation pressure, the Earth’s oblateness and luni-solar perturbations. The method can propagate 10,000 random fragments and their density for 1 year within a few seconds on a common desktop PC.},
   author = {Alexander Wittig and Camilla Colombo and Roberto Armellin},
   doi = {10.1007/S10569-017-9756-X},
   issn = {15729478},
   issue = {4},
   journal = {Celestial Mechanics and Dynamical Astronomy},
   keywords = {Astrodynamics,Density propagation,Differential algebra,Orbit averaging,Semi-analytical},
   month = {8},
   pages = {435-452},
   publisher = {Springer Netherlands},
   title = {Long-term density evolution through semi-analytical and differential algebra techniques},
   volume = {128},
   year = {2017},
}
@article{,
   abstract = {Orbital lifetime estimation is a problem of great timeliness and importance in astrodynamics. In view of the stochastic nature of the thermosphere and of the complexity of drag modeling, any deterministic assessmentof orbital lifetime is likely to be bound to failure. This is why the present paper performs uncertainty quantification of satellite orbital lifetime estimation. Specifically, this paper focuses on the probabilistic characterization of the dominant sources of uncertainty inherent to low-altitude satellites. Uncertainties in the initial state of the satellite and in the atmospheric drag force, as well as uncertainties introduced by modeling limitations associated with atmospheric density models, are considered. Mathematical statistics methods, in conjunction with mechanical modeling considerations, are used to infer the probabilistic characterization of these uncertainties from experimental data and atmospheric density models. This characterization step facilitates the application of uncertainty propagation and sensitivity analysis methods, which in turn allows gaining insight into the impact that these uncertainties have on the orbital lifetime. The proposed developments are illustrated using one Cube Sat of the QB50 constellation.},
   author = {Lamberto Dell'Elce and Maarten Arnst and Gaëtan Kerschen},
   doi = {10.2514/1.G000148},
   issn = {15333884},
   issue = {5},
   journal = {Journal of Guidance, Control, and Dynamics},
   pages = {900-912},
   publisher = {American Institute of Aeronautics and Astronautics Inc.},
   title = {Probabilistic assessment of the lifetime of low-earth-orbit spacecraft: Uncertainty characterization},
   volume = {38},
   year = {2015},
}
@article{Su1985,
   abstract = {The time evolution of the near-Earth man-made orbital debris environment modeled by numerical simulation is presented in this paper. The model starts with a data base of orbital debris objects which are tracked by the NORAD ground radar system. The current untrackable small objects are assumed to result from explosions and are predicted from data collected from a ground explosion experiment. Future collisions between Earth orbiting objects are handled by the Monte Carlo method to simulate the range of collision possibilities that may occur in the real world. The collision fragmentation process between debris objects is calculated using an empirical formula derived from a laboratory spacecraft impact experiment to obtain the number versus size distribution of the newly generated debris population. The evolution of the future space debris environment is compared with the natural meteoroid background for the relative spacecraft penetration hazard. © 1985.},
   author = {S. Y. Su and D. J. Kessler},
   doi = {10.1016/0273-1177(85)90384-9},
   issn = {02731177},
   issue = {2},
   journal = {Advances in Space Research},
   pages = {25-34},
   title = {Contribution of explosion and future collision fragments to the orbital debris environment},
   volume = {5},
   year = {1985},
}
@article{Letizia2018,
   author = {Francesca Letizia},
   doi = {10.2514/1.G003675},
   issn = {15333884},
   issue = {12},
   journal = {Journal of Guidance, Control, and Dynamics},
   pages = {2650-2656},
   publisher = {American Institute of Aeronautics and Astronautics Inc.},
   title = {Extension of the density approach for debris cloud propagation},
   volume = {41},
   year = {2018},
}
@article{,
   abstract = {Any object placed in an orbit around the earth has a risk of colliding with other orbiting objects, and especially the debris objects. For mission planning and safety or mitigation reasons, it is necessary to estimate the level of risk by determining the probability that a given target object will collide with currently orbiting objects. The database available for such an assessment is the orbital parameters obtained through USSPACECOM catalogued data. This paper utilises the Stochastic IMPressionistic Low Earth (SIMPLE) model in the calculation of spatial densities in low earth orbit region and also for simulation of debris objects for closest approach analysis. It also highlights the efforts carried out towards identifying the probability of hazards. The extreme value distribution is utilized for modelling the closest approach distances at different time steps of the spacecraft orbit with debris objects generated by Monte-Carlo technique. The paper also brings out the analysis based on the Poisson probability distribution and kinetic theory of gases for the assessment of collision probability. The probability of collision depends on the objects cross sectional area (A), average spatial density of all other object (S), the average relative velocity (V) between the target object and other objects under consideration and the time (T). This paper provides the comparison of the present estimates of collision probability for different target orbits with the collision probability predictions using the available models like NASA DAS Version 1.53.},
   author = {A. K. Anil Kumar and M. R. Ananthasayanam and P. V. Subba Rao and V. Adimurthy},
   doi = {10.2514/6.IAC-03-IAA.5.2.09},
   issn = {02784017},
   journal = {Science and Technology Series},
   pages = {195-206},
   title = {On-orbit collision probability analysis in LEO using simple model and poisson probability distribution},
   volume = {109},
   year = {2005},
}
@article{Heard1976,
   abstract = {The dynamics of an ensemble of particles emanating from a common point with a distribution of velocities is modeled as a continuum of particles described by a phase space distribution function. A general solution for the distribution function and the associated spatial density function is obtained for a general dynamical system. The special cases of linear dynamical systems and slow dispersion from a circular orbit are treated in detail. A transcendental equation is derived, the roots of which determine the time since initial dispersion from knowledge of the spatial density function at later times. © 1976 D. Reidel Publishing Company.},
   author = {William B. Heard},
   doi = {10.1007/BF00640556},
   issn = {0004640X},
   issue = {1},
   journal = {Astrophysics and Space Science},
   month = {8},
   pages = {63-82},
   publisher = {Kluwer Academic Publishers},
   title = {Dispersion of ensembles of non-interacting particles},
   volume = {43},
   year = {1976},
}
@article{Talent1992,
   abstract = {A differential equation expressing the time rate of change of the number of objects on orbit has been developed. This approach, referred to as the “particles-in-a-box” (PIB) mode), allows for the examination of orbital debris sources and sinks in a fashion that identifies the physical parameters of the low Earth orbit (LEO) environment with the coefficients of the differential equation. The PIB equation has at least two uses: 1) to test the stability of the LEO environment against runaway growth via a simple evaluation of the coefficients, and 2) as the basis for a numerical model of the environment. It has been determined, relative to the first of these two uses, that the present environment is slightly unstable to catastrophic growth-a condition that could be improved by the employment of active debris reduction techniques. Relative to the second of these uses, and under the simplest implementation of the PIB model-a single “equivalent” particle species in a single environmental box-the number of particles on orbit will continue to increase until approximately 2250 to 2350 A.D., reaching totals of 500, 000 to 2, 000, 000. The model is expandable to the more realistic (complex) case of multiple species in a multiple-tier system. © 1992 by the American Institute of Aeronautics and Astronautics, Inc. All rights reserved.},
   author = {David L. Talent},
   doi = {10.2514/3.25493},
   issn = {00224650},
   issue = {4},
   journal = {Journal of Spacecraft and Rockets},
   pages = {508-513},
   title = {Analytic model for orbital debris environmental management},
   volume = {29},
   year = {1992},
}
@article{Letizia2016,
   abstract = {As the debris spatial density increases due to recent collisions and inoperative spacecraft, the probability of collisions in space grows. Even a collision involving small objects may produce thousands of fragments due to the high orbital velocity and the high energy released. The propagation of the trajectories of all the objects produced by a breakup would be prohibitive in terms of computational time; therefore, simplified models are needed to describe the consequences of a collision with a reasonable computational effort. The continuity approach can be applied to this purpose as it allows switching the point of view from the analysis of each single fragment to the study of the evolution of the debris cloud globally. Previous formulations of the continuity equation approach focussed on the representation of the drag effect on the fragment spatial density. This work proposes how the continuity equation approach can be extended to multiple dimensions in the phase space defined by the relevant orbital parameters. This novel approach allows including in the propagation also the effect of the Earth's oblateness and improving the description of the drag effect by considering the distribution of area-to-mass ratio and eccentricity among the fragments. Results for these three applications are shown and discussed in terms of accuracy compared to the numerical propagation and to the one-dimensional approach.},
   author = {Francesca Letizia and Camilla Colombo and Hugh G. Lewis},
   doi = {10.1016/J.ASR.2015.11.035},
   issn = {18791948},
   issue = {8},
   journal = {Advances in Space Research},
   keywords = {Continuity equation,Debris cloud,Fragments propagation,Space debris},
   month = {4},
   pages = {1624-1640},
   publisher = {Elsevier Ltd},
   title = {Multidimensional extension of the continuity equation method for debris clouds evolution},
   volume = {57},
   year = {2016},
}
@article{Ailor2004,
   abstract = {There has been much discussion of passive measures for debris mitigation, including safing stages and satellites at the end of mission, deorbiting hardware, placing satellites in disposal orbits, etc. These measures are designed to minimize the chance that debris from a particular satellite will contribute substantially to the debris population. There have also been numerous studies of the evolution of the debris population over the next century, studies which show that, unless measures are taken to limit debris production, the population will continue to grow, with increased possibility of damaging operating satellites. Another form of debris mitigation, maneuvering active satellites to avoid possible collisions, is the subject of this paper. This analysis assumes that satellite collision avoidance, COLA, becomes an available and effective service, and that all satellite operators utilize the service to avoid collisions. The study focuses on the effectiveness of using COLA to reduce the projected rate of collisions in geosynchronous orbit. Feasibility is determined by the amount of collision risk reduction that can be achieved given various levels of orbit determination accuracy. The paper also discusses cost implications of COLA services from the perspectives of service providers and satellite operators.},
   author = {William H. Ailor and Glenn E. Peterson},
   doi = {10.2514/6.IAC-04-IAA.5.12.3.01},
   journal = {International Astronautical Federation - 55th International Astronautical Congress 2004},
   pages = {3906-3914},
   title = {Collision avoidance as a debris mitigation measure},
   volume = {6},
   year = {2004},
}
@article{Hoots1984,
   abstract = {The calculation of the times of future close approaches between pairs of satellites has been formulated using analytical techniques. The resulting analytical equations are solved using numerical iterative techniques similar to solving Kepler's equation. A solution is obtained in a very efficient manner by use of a series of prefilters which eliminate many cases from further consideration. The method is valid for all values of eccentricities less than one and all relative geometries between the two orbits. This approach produces results in a very efficient and reliable manner. © 1984 D. Reidel Publishing Company.},
   author = {Felix R. Hoots and Linda L. Crawford and Ronald L. Roehrich},
   doi = {10.1007/BF01234152},
   issn = {00088714},
   issue = {2},
   journal = {Celestial Mechanics},
   month = {6},
   pages = {143-158},
   publisher = {Kluwer Academic Publishers},
   title = {An analytic method to determine future close approaches between satellites},
   volume = {33},
   year = {1984},
}
@article{Chobotov1983,
   abstract = {The presence of some 5000 tracked objects in orbit and the presumed existence of a significantly greater population of smaller objects constitute a real and increasing collision hazard for present and future missions in space. The study considers the distribution of the tracked population as function of altitude and orbital inclination. Sample encounter parameters (number, miss distance, and relative velocity) are generated by simulation and used to classify low-altitude and geostationary orbits in accordance with the degree of collision hazard presented. Application of the technique is made to representative Space Shuttle and geosynchronous orbit missions. It is found that the collision hazard is generally a nonuniform function of orbital inclination and longitudinal location in geosynchronous orbit. © American Institute of Aeronautics and Astronautics, Inc., 1983, All rights reserved.},
   author = {V. A. Chobotov},
   doi = {10.2514/3.25633},
   issn = {00224650},
   issue = {5},
   journal = {Journal of Spacecraft and Rockets},
   pages = {484-490},
   title = {Classification of orbits with regard to collision hazard in space},
   volume = {20},
   year = {1983},
}
@article{Sun2012,
   abstract = {This paper presents a particle approach based on Markov chain Monte Carlo and the method of characteristics to numerically solve the stochastic Liouville equation for nonlinear dynamical systems. Markov chain theory helps accomplish two important objectives: (i) it provides a viable approach for systems with high dimensional state space by using a compact particle representation that is equivalent in measure to the time varying probability density function of the state, and (ii) it automatically extracts the domain of significance of the state uncertainty (i.e. support of the density function) by constructing a Markov chain guided by the solution of the stochastic Liouville equation. Being equivalent in measure to state probability density, the particles obtained can be used directly to compute desired expectations of the system state. © 2012 by the American Institute of Aeronautics and Astronautics, Inc. All rights reserved.},
   author = {Yifei Sun and Mrinal Kumar},
   doi = {10.2514/6.2012-4937},
   isbn = {9781600869389},
   journal = {AIAA Guidance, Navigation, and Control Conference 2012},
   publisher = {American Institute of Aeronautics and Astronautics Inc.},
   title = {A Markov chain Monte Carlo particle solution of the initial uncertainty propagation problem},
   year = {2012},
}
@article{Battin1999,
   abstract = {Winner of the Summerfield Book Award! This best-selling, comprehensive text documents the fundamental theoretical developments in astrodynamics and space navigation that led to man's ventures into space. It includes the essential elements of celestial mechanics, spacecraft trajectories, and space navigation, as well as the history of the underlying mathematical developments. The material presented in the text represents a 25-year evolution in course material developed by Dr. Battin. Former students who benefitted from this material include three of the astronauts who walked on the moon. The text format offers flexibility for the user. Chapters are largely independent of each other and may be read or taught in any order, offering the opportunity to organize an undergraduate or graduate course that meets the needs of students having various levels of background and preparation. Further, the book covers more subject matter than is covered in a single course of instruction, thereby motivating students to stray from the beaten path of the classroom.},
   author = {Richard H. Battin},
   doi = {10.2514/4.861543},
   journal = {An Introduction to the Mathematics and Methods of Astrodynamics, Revised Edition},
   month = {1},
   publisher = {American Institute of Aeronautics and Astronautics},
   title = {An Introduction to the Mathematics and Methods of Astrodynamics, Revised Edition},
   year = {1999},
}
@article{Cordelli1991,
   abstract = {We present and discuss a simple mathematical model (two coupled, non-linear, first-order differential equations) for the future proliferation in low earth orbit of space debris that is created by high-velocity destructive collisions of small objects with artificial satellites or other “big” orbiting bodies. The model predicts that such collisional generation of fragments will be the dominant source of debris in a few decades. Subsequently, if the satellite launch rate remains comparable with the current one, a quasi-exponential growth of potential projectiles will cause the number of satellites to reach a peak (of the order of 104) in about 150 years and then to rapidly decline by about a factor of 10. Some alternative choices of model parameters (for example, to account for uncertainty in the projectile-to-target mass ratio required for breakup and the rate of future injection of material into orbit and intentional generation of debris) show that this evolution may be anticipated or delayed, but not qualitatively modified, unless ad hoc measures to avoid or limit collisions are adopted. © 1991 Taylor \& Francis Group, LLC, All right reserved.},
   author = {Alessandro Cordelli},
   doi = {10.1080/08929889108426373},
   issn = {15477800},
   issue = {4},
   journal = {Science \& Global Security},
   month = {11},
   pages = {365-378},
   title = {The Proliferation of Orbiting Fragments: A Simple Mathematical Model},
   volume = {2},
   year = {1991},
}
@article{Luo2017,
   abstract = {Orbital uncertainty propagation plays an important role in space situational awareness related missions such as tracking and data association, conjunction assessment, sensor resource management and anomaly detection. Linear models and Monte Carlo simulation were primarily used to propagate uncertainties. However, due to the nonlinear nature of orbital dynamics, problems such as low precision and intensive computation have greatly hampered the application of these methods. Aiming at solving these problems, many nonlinear uncertainty propagators have been proposed in the past two decades. To motivate this research area and facilitate the development of orbital uncertainty propagation, this paper summarizes the existing linear and nonlinear uncertainty propagators and their associated applications in the field of orbital mechanics. Frameworks of methods for orbital uncertainty propagation, the advantages and drawbacks of different methods, as well as potential directions for future efforts are also discussed.},
   author = {Ya zhong Luo and Zhen Yang},
   doi = {10.1016/J.PAEROSCI.2016.12.002},
   issn = {03760421},
   journal = {Progress in Aerospace Sciences},
   keywords = {Covariance analysis,Orbital mechanics,Probability density function,Space situational awareness,Uncertainty propagation},
   month = {2},
   pages = {23-39},
   publisher = {Elsevier Ltd},
   title = {A review of uncertainty propagation in orbital mechanics},
   volume = {89},
   year = {2017},
}
@article{Krisko2007,
   abstract = {Space debris is a worldwide-recognized issue concerning the safety of commercial, military, and exploration spacecraft. The space debris environment includes both naturally occuring meteoroids and objects in Earth orbit that are generated by human activity, termed orbital debris. Space agencies around the world are addressing the dangers of debris collisions to both crewed and robotic spacecraft. In the United States, the Orbital Debris Program Office at the NASA Johnson Space Center leads the effort to categorize debris, predict its growth, and formulate mitigation policy for the environment from low-Earth orbit (LEO) through geosynchronous orbit. The current paper presents recent results derived from the NASA long-term debris environment model, LEGEND. It includes the revised NASA sodium potassium droplet model, newly corrected for a factor of two over-estimation of the droplet population. The study indicates a LEO environment that is already collisionally active among orbital debris larger than 1 cm in size. Most of the modelled collision events are non-catastrophic (i.e. they lead to a cratering of the target, but no large scale fragmentation). They take place between impactors smaller than 10 cm and targets larger than 10 cm. Given the small size of the impactor these events would likely be undetectable by present- day measurement means. The activity continues into the future as would be expected. Impact rates of about four per year are predicted by the current study within the next 30 years, with the majority of targets being abandoned intacts (spent upper stages and spacecraft). Still, operational spacecraft do show a small collisional activity that increases over time as the small fragment population increases. And such an event would be potentially mission-ending for the spacecraft. © IMechE 2007.},
   author = {P. H. Krisko},
   doi = {10.1243/09544100JAERO192},
   issn = {09544100},
   issue = {6},
   journal = {Proceedings of the Institution of Mechanical Engineers, Part G: Journal of Aerospace Engineering},
   keywords = {Future debris environment,Low-Earth orbit debris risk,Modelling of orbit debris,Orbital debris},
   pages = {975-985},
   title = {The predicted growth of the low-Earth orbit space debris environment - An assessment of future risk for spacecraft},
   volume = {221},
   year = {2007},
}
@inproceedings{Politecnico2021,
   abstract = {The ability of space activities to benefit Earth and its people is now threatened by the increasing density of objects in orbit. If no mitigation measures are taken, the population could reach a level in the future at which collisions would continue to increase the number of debris in orbit, even without new launches. Addressing the need for space sustainability means preventing negative trends from becoming norms and ensure that outer space can be used for many years to come. The expansion of space activities offers opportunities to expand access to the benefits of space applications on Earth, but it poses new challenges to maintaining a safe operational environment in space. Space may seem vast, but the orbits around Earth in which satellites reside are a limited natural resource. Like the Earth's non-renewable resources (i.e., minerals and fossil fuels), these unique orbital regions, that are now essential for humanity, exist in nature in a limited way because their regeneration involves the passage of many years. The topic of sustainability is not a new one, and many studies have been conducted on the Earth's resources over the years. From what has been done and is being done for this problem on Earth, we take the cue to analyse and address a possible application in the space field as well. Particularly, the concept of capacity of an ecosystem is investigated and related to the space debris environment. In this work a debris evolution model, based on MISSD (Model for Investigating control Strategies for Space Debris) developed by in Somma et al. (2017), is built. The model is a source-sink debris evolutionary model based on a set of first order differential equations, which describe the injection and removal rates of objects in several altitude bands. Explosions and collisions generate fragments via the standard NASA breakup model, while drag, the only natural sink mechanism, is computed through a piecewise exponential model of the atmospheric density. The post mission disposal is the other significant removing mechanism considered in the model. The evolutionary model is used to study the future trends of the space environment and different definitions of capacity are investigated to find a sustainable future scenario. Various possible thresholds were assumed and checked; values derived from studies of the limits of space environment as well as techniques used on earth regarding limitations of CO 2 and other harmful agents in different domains.},
   author = {Valeria Trozzi Politecnico and Di Milano and Valeria Trozzi and Camilla Colombo and Mirko Trisolini},
   journal = {72 nd International Astronautical Congress (IAC)},
   keywords = {environment capacity,evolutionary model,mitigation guidelines,space debris},
   pages = {25-29},
   title = {Analysis of possible definitions of the space environment capacity to pursue long-term sustainability of space activities},
   year = {2021},
}
@misc{,
   doi = {10.5075/epfl-irgc-285976},
   title = {International Risk Governance Center Collision risk from space debris},
}
@article{Drmola2018KesslerModel,
   abstract = {The present article explores the Kessler syndrome (the potentially catastrophic accumulation of debris in the low-earth orbit) through system dynamics methodology. It models satellites and three classes of debris, their fragmentation, interactions, and gradual decay over 50 years. It presents 5 scenarios: (a) a “business as usual” approach, which leads to exponential accumulation and growing rate of satellite losses, but no catastrophic chain reaction; (b) a conflict with a large-scale deployment of antisatellite weapons, leading to an accelerated accumulation and losses, but still no chain reaction; (c) electromagnetic pulse scenario modeling loss of control over satellites en masse; (d) cessation of all low earth orbit (LEO) satellite launches, illustrating high inertia of the system, which continues to produce more debris; and (e) scenario representing an attempt to mitigate the situation via direct removal of some portion of inactive satellites from the LEO. All scenarios take place in 2040. The article demonstrates the gravity of the situation and the necessity for a sustainable long-term solution, as orbital debris poses a threat to our future space operation even without triggering a catastrophic chain reaction.},
   author = {Jakub Drmola and Tomas Hubik},
   doi = {10.1016/J.SPACEPOL.2018.03.003},
   issn = {0265-9646},
   journal = {Space Policy},
   keywords = {Antisatellite weapons,Debris evolutionary model,Kessler syndrome,Orbital debris,Satellites,System dynamics},
   month = {8},
   pages = {29-39},
   publisher = {Elsevier},
   title = {Kessler Syndrome: System Dynamics Model},
   volume = {44-45},
   year = {2018},
}
@article{Kessler2010,
   abstract = {The term “Kessler Syndrome” is an orbital debris term that has become popular outside the professional orbital debris community without ever having a strict definition. The intended definition grew out of a 1978 JGR paper predicting that fragments from random collisions between catalogued objects in low Earth orbit would become an important source of small debris beginning in about the year 2000, and that afterwards, “…the debris flux will increase exponentially with time, even though a zero net input may be maintained”. The purpose of this paper is to clarify the intended definition of the term, to put the implications into perspective after 30 years of research by the international scientific community,
and to discuss what this research may mean to future space operations. The conclusion is reached that while popular use of the term may have exaggerated and distorted the conclusions of the 1978 paper, the result of all research to date confirms that we are now entering a time when the orbital debris environment will increasingly be controlled by random collisions. Without adequate collision avoidance capabilities, control of the future environment requires that we fully
implement current mitigation guidelines by not leaving future payloads and rocket bodies in orbit after their useful life. In addition, we will likely be required to return some objects already in orbit.},
   author = {Donald J Kessler and Nicholas L Johnson and J.-C Liou and Mark Matney},
   journal = {Advances in the Astronautical Sciences},
    volume = {137},
    pages = {47-61},
   title = {The Kessler Syndrome: Implications to Future Space operations},
   year = {2010},
}

@misc{Hejduk2016,
   abstract = {While the two-dimensional probability of collision (Pc) calculation has served as the main input to conjunction analysis risk assessment for over a decade, it has done this mostly as a point estimate, with relatively little effort made to produce confidence intervals on the Pc value based on the uncertainties in the inputs. The present effort seeks to try to carry these uncertainties through the calculation in order to generate a probability density of Pc results rather than a single average value. Methods for assessing uncertainty in the primary and secondary objects' physical sizes and state estimate covariances, as well as a resampling approach to reveal the natural variability in the calculation, are presented; and an initial proposal for operationally-useful display and interpretation of these data for a particular conjunction is given.},
   author = {Matthew D Hejduk and Lauren C Johnson},
   title = {Approaches to Evaluating Probability of Collision Uncertainty},
   year = {2016},
}
@article{Pardini2021,
   abstract = {The evolution of cataloged orbital debris in low Earth orbit (LEO) over the last quarter of century was analyzed in detail, to gather insights on the development of space activities, on the effectiveness of the debris mitigation measures recommended in the meantime, and on the environmental impact of fragmentations, in particular collisions, both intentional and accidental. The main conclusion was that the observed evolution matched on the whole the predictions of the unmitigated business-as-usual scenarios simulated twenty years ago, and that the benefits caused by the progressive worldwide adoption of mitigation measures were unfortunately offset by a couple of catastrophic collisions and prolonged weak solar activity. Concerning the recorded growth of cataloged fragmentation debris, nowhere have the signs of an exponential increase been revealed so far. Nevertheless, the overall picture has worsened during the last quarter of a century and extreme care is required in planning and conducting new space activities from now on, especially in a phase of increased and ever more rapid exploitation. In order to assess the sustainability of space activities, especially over the next 10–30 years, several environmental criticality indexes have been introduced and discussed, estimating their current values in LEO, as well as their magnitudes associated with specific scenarios of debris growth. They could provide simple tools for evaluating the relative and absolute impact on the debris environment, either in LEO as a whole or in specific altitude shells, of new spacecraft deployments and operations, as in the case of mega-constellations of satellites. The main result of this preliminary analysis was that all indexes were consistent in indicating that from one third to one half of the LEO capacity to sustain long-term space activities – as they are currently conceived – has already been saturated. The 2020s, with their many planned launches, will therefore be crucial years for enforcing more effective debris mitigation and remediation measures.},
   author = {Carmen Pardini and Luciano Anselmo},
   doi = {10.1016/J.ACTAASTRO.2021.03.030},
   issn = {0094-5765},
   journal = {Acta Astronautica},
   keywords = {Cataloged objects evolution,Environmental criticality indexes,Low earth orbit,Space debris,Sustainability of orbital activities},
   month = {7},
   pages = {11-22},
   publisher = {Pergamon},
   title = {Evaluating the impact of space activities in low earth orbit},
   volume = {184},
   year = {2021},
}
@inproceedings{Kessler2001,
   abstract = {Previous studies have concluded that fragments from random collisions in low Earth orbit will cause the orbital debris population to increase despite efforts to minimize the accumulation of debris. New data from the orbital history of fragments in space and the laboratory hypervelocity breakup of a payload more accurately confirms this conclusion. The conclusions are reached that the orbital debris environment for much of low Earth orbit is unstable and will seek a higher equilibrium even if no new debris is added to the environment. Some regions may be slightly above a runaway level, where no equilibrium is possible as long as the number of intact objects remains constant. The rate of increase for collision fragments is currently low, but would increase rapidly with increases in the intact population.},
   author = {Donald J Kessler and Phillip D Anz-Meador},
   journal = {3rd European Conference on Space Debris},
   title = {Critical Number of Spacecraft in Low Earth Orbit: Using Satellite Fragmentation Data to Evaluate the Stability of the Orbital Debris Environment},
   year = {2001},
}

@article{White2014,
   abstract = {Many parameters influence the evolution of the near-Earth debris population, including launch, solar, explosion and mitigation activities, as well as other future uncertainties such as advances in space technology or changes in social and economic drivers that effect the utilisation of space activities. These factors lead to uncertainty in the long-term debris population. This uncertainty makes it difficult to identify potential remediation strategies, involving active debris removal (ADR), that will perform effectively in all possible future cases. Strategies that cannot perform effectively, because of this uncertainty, risk either not achieving their intended purpose, or becoming a hindrance to the efforts of spacecraft manufactures and operators to address the challenges posed by space debris. One method to tackle this uncertainty is to create a strategy that can adapt and respond to the space debris population. This work explores the concept of an adaptive strategy, in terms of the number of objects required to be removed by ADR, to prevent the low Earth orbit (LEO) debris population from growing in size. This was demonstrated by utilising the University of Southampton's Debris Analysis and Monitoring Architecture to the Geosynchronous Environment (DAMAGE) tool to investigate ADR rates (number of removals per year) that change over time in response to the current space environment, with the requirement of achieving zero growth of the LEO population. DAMAGE was used to generate multiple Monte Carlo projections of the future LEO debris environment. Within each future projection, the debris removal rate was derived at five-year intervals, by a new statistical debris evolutionary model called the Computational Adaptive Strategy to Control Accurately the Debris Environment (CASCADE) model. CASCADE predicted the long-term evolution of the current DAMAGE population with a variety of different ADR rates in order to identify a removal rate that produced a zero net growth for that particular projection after 200 years. The results show that using an adaptive ADR rate generated by CASCADE, alongside good compliance with existing mitigation measures, increases the probability of achieving a constant LEO population of objects greater than 10 cm. This was shown to be 12% greater compared with removing five objects per year, with the additional advantage of requiring only 3.1 removals per year, on average. © 2014 COSPAR. Published by Elsevier Ltd. All rights reserved.},
   author = {Adam E. White and Hugh G. Lewis},
   doi = {10.1016/j.asr.2014.01.021},
   issn = {02731177},
   issue = {8},
   journal = {Advances in Space Research},
   keywords = {Active debris removal,Adaptive,Orbital debris,Remediation,Space debris,Strategy},
   month = {4},
   pages = {1195-1206},
   publisher = {Elsevier Ltd},
   title = {An adaptive strategy for active debris removal},
   volume = {53},
   year = {2014},
}
@article{Kebschull2017,
   abstract = {Several numerical approaches exist to simulate the evolution of the space debris environment. These simulations usually rely on the propagation of a large population of objects in order to determine the collision probability for each object. Explosion and collision events are triggered randomly using a Monte-Carlo (MC) approach. So in many different scenarios different objects are fragmented and contribute to a different version of the space debris environment. The results of the single Monte-Carlo runs therefore represent the whole spectrum of possible evolutions of the space debris environment. For the comparison of different scenarios, in general the average of all MC runs together with its standard deviation is used. This method is computationally very expensive due to the propagation of thousands of objects over long timeframes and the application of the MC method. At the Institute of Space Systems (IRAS) a model capable of describing the evolution of the space debris environment has been developed and implemented. The model is based on source and sink mechanisms, where yearly launches as well as collisions and explosions are considered as sources. The natural decay and post mission disposal measures are the only sink mechanisms. This method reduces the computational costs tremendously. In order to achieve this benefit a few simplifications have been applied. The approach of the model partitions the Low Earth Orbit (LEO) region into altitude shells. Only two kinds of objects are considered, intact bodies and fragments, which are also divided into diameter bins. As an extension to a previously presented model the eccentricity has additionally been taken into account with 67 eccentricity bins. While a set of differential equations has been implemented in a generic manner, the Euler method was chosen to integrate the equations for a given time span. For this paper parameters have been derived so that the model is able to reflect the results of the numerical MC-based simulation Long-term Utility for Collision Analysis (LUCA), which is also being developed at the IRAS. The evolution of the population in LEO for a 200 years time span is shown and compared for both approaches using step sizes of 1 year. For selected objects in LEO the collision flux values are shown. Additionally a value called environmental criticality (EC) is derived. It describes the effect an object can have on the space debris environment. In conclusion the field of application for such a fast model is shown.},
   author = {Christopher Kebschull and Philipp Scheidemann and Sebastian Hesselbach and Jonas Radtke and Vitali Braun and H. Krag and Enrico Stoll},
   doi = {10.1016/j.asr.2016.08.005},
   issn = {18791948},
   issue = {1},
   journal = {Advances in Space Research},
   keywords = {Environmental Criticality,Evolution,Space debris environment},
   month = {1},
   pages = {166-180},
   publisher = {Elsevier Ltd},
   title = {Simulation of the space debris environment in LEO using a simplified approach},
   volume = {59},
   year = {2017},
}
@article{White2014,
   abstract = {In the last decade, space debris modelling studies have suggested that the long-term low Earth orbit (LEO) debris population will continue to grow even with the widespread adoption of mitigation measures recommended by the Inter-Agency Space Debris Coordination Committee. More recently, studies have shown that it is possible to prevent the expected growth of debris in LEO with the additional removal of a small number of selected debris objects, through a process of active debris removal (ADR). In order to constrain the many degrees of freedom within these studies, some reasonable assumptions were made concerning parameters describing future launch, explosion, solar and mitigation activities. There remains uncertainty about how the values of these parameters will change in the future. As a result, the effectiveness of ADR has only been established and quantified for a narrow range of possible future cases. There is, therefore, a need to broaden the values of these parameters to investigate further the potential benefits of ADR. A study was completed to model and quantify the influence of four key parameters describing launch and explosion rates, the magnitude of solar activity and the level of post-mission disposal compliance on the effectiveness of ADR to reduce the LEO debris population. Each parameter's value was drawn from a realistic range, based upon historical data of the last 50 years and, in the case of post-mission disposal, a current estimate of the level of compliance and a second optimistic value. Using the University of Southampton's Debris Analysis and Monitoring Architecture to the Geosynchronous Environment (DAMAGE) model, the influence of each parameter was modelled in Monte Carlo projections of the ≥5 cm LEO debris environment from 2009 to 2209. In addition, two ADR rates were investigated: five and ten removals per year. The results showed an increase in the variance of the size of the LEO population at the 2209 epoch compared with previous ADR modelling studies. In some cases, the number of LEO debris objects in the population varied by a factor greater than ten. Ten removals per year were not sufficient to prevent the long-term growth of the population in some cases, whilst ADR was not required to prevent population growth in others. © 2013 Elsevier Ltd. All rights reserved.},
   author = {Adam E. White and Hugh G. Lewis},
   doi = {10.1016/j.actaastro.2013.11.009},
   issn = {00945765},
   issue = {1},
   journal = {Acta Astronautica},
   keywords = {ADR,Active debris removal,Orbital debris,Orbital debris removal,Remediation,Space debris},
   month = {2},
   pages = {189-197},
   title = {The many futures of active debris removal},
   volume = {95},
   year = {2014},
}
@article{Letizia2015,
   abstract = {Current debris evolutionary models usually neglect fragments smaller than 10 cm because of the high computational effort they add to the simulation. However, small-debris objects can also be dangerous to operational satellites. This work proposes ananalytical approach to describe the evolution of a cloud of small fragments generated by a collision in low Earth orbit. The proposed approach considers the cloud globally and derives its evolution analytically, in terms of the change in the spatial density under the effect of atmospheric drag. As a result, the analytical approach allows the representation of small fragments and noticeably reduces the computational time under 10% compared to the numerical propagation of all the fragment trajectories. For altitudes above 800 km, the relative error compared to the numerical method is lower than 10%.},
   author = {Francesca Letizia and Camilla Colombo and Hugh G. Lewis},
   doi = {10.2514/1.G000695},
   issn = {15333884},
   issue = {8},
   journal = {Journal of Guidance, Control, and Dynamics},
   pages = {1478-1491},
   publisher = {American Institute of Aeronautics and Astronautics Inc.},
   title = {Analytical model for the propagation of small-debris-object clouds after fragmentations},
   volume = {38},
   year = {2015},
}

@misc{Politecnico2021,
   abstract = {The ability of space activities to benefit Earth and its people is now threatened by the increasing density of objects in orbit. If no mitigation measures are taken, the population could reach a level in the future at which collisions would continue to increase the number of debris in orbit, even without new launches. Addressing the need for space sustainability means preventing negative trends from becoming norms and ensure that outer space can be used for many years to come. The expansion of space activities offers opportunities to expand access to the benefits of space applications on Earth, but it poses new challenges to maintaining a safe operational environment in space. Space may seem vast, but the orbits around Earth in which satellites reside are a limited natural resource. Like the Earth's non-renewable resources (i.e., minerals and fossil fuels), these unique orbital regions, that are now essential for humanity, exist in nature in a limited way because their regeneration involves the passage of many years. The topic of sustainability is not a new one, and many studies have been conducted on the Earth's resources over the years. From what has been done and is being done for this problem on Earth, we take the cue to analyse and address a possible application in the space field as well. Particularly, the concept of capacity of an ecosystem is investigated and related to the space debris environment. In this work a debris evolution model, based on MISSD (Model for Investigating control Strategies for Space Debris) developed by in Somma et al. (2017), is built. The model is a source-sink debris evolutionary model based on a set of first order differential equations, which describe the injection and removal rates of objects in several altitude bands. Explosions and collisions generate fragments via the standard NASA breakup model, while drag, the only natural sink mechanism, is computed through a piecewise exponential model of the atmospheric density. The post mission disposal is the other significant removing mechanism considered in the model. The evolutionary model is used to study the future trends of the space environment and different definitions of capacity are investigated to find a sustainable future scenario. Various possible thresholds were assumed and checked; values derived from studies of the limits of space environment as well as techniques used on earth regarding limitations of CO 2 and other harmful agents in different domains.},
   author = {Valeria Trozzi Politecnico and Di Milano and Valeria Trozzi and Camilla Colombo and Mirko Trisolini},
   journal = {72 nd International Astronautical Congress (IAC)},
   keywords = {environment capacity,evolutionary model,mitigation guidelines,space debris},
   pages = {25-29},
   title = {Analysis of possible definitions of the space environment capacity to pursue long-term sustainability of space activities Design and Control of Solar Radiation Pressure Assisted Missions in the Sun-Earth Restricted Three-Body Problem View project Spaceborne Sails View project Analysis of possible definitions of the space environment capacity to pursue long-term sustainability of space activities},
   year = {2021},
}
@article{Lewis2011,
   abstract = {Historically, computer simulations of the near-Earth space debris environment have provided a basis for international debris mitigation guidelines and, today, continue to influence international debate on debris environment remediation and active debris removal. Approximately 22,500 objects larger than 10 cm are known to exist in Earth orbit, and less than 5% of these are operational payloads, with the remaining population classed as space debris. These objects represent a significant risk to satellite operations because of the possibility of damaging or catastrophic collisions, as demonstrated by the collision between Iridium 33 and Cosmos 2251 in February 2009. Indeed, recent computer simulations have suggested that the current population in low Earth orbit (LEO) has reached a sufficient density at some altitudes for collision activity there to continue even in the absence of new launches. Even with the widespread adoption of debris mitigation guidelines, the growth of the LEO population, in particular, is expected to result in eight or nine collisions among cataloged objects in the next 40 years. With a new study using the University of Southampton's space debris model, entitled DAMAGE, we show that the effectiveness of debris mitigation and removal strategies to constrain the growth of the LEO debris population could be more than halved because of a long-term future decline in global thermospheric density. However, increasing debris remediation efforts can reverse the impact of this negative density trend. Copyright 2011 by the American Geophysical Union.},
   author = {Hugh G. Lewis and Arrun Saunders and Graham Swinerd and Rebecca J. Newland},
   doi = {10.1029/2011JA016482},
   issn = {21699402},
   issue = {8},
   journal = {Journal of Geophysical Research: Space Physics},
   publisher = {Blackwell Publishing Ltd},
   title = {Effect of thermospheric contraction on remediation of the near-Earth space debris environment},
   volume = {116},
   year = {2011},
}
@misc{,
   author = {Hugh G Lewis and Benjamin S Schwarz and Simon G George and Hedley Stokes},
   journal = {65 th International Astronautical Congress},
   title = {AN ASSESSMENT OF CUBESAT COLLISION RISK},
}
@misc{,
   title = {The Impacts of Large Constellations of Satellites},
   year = {2020},
}

@misc{,
   abstract = {Launch behaviors are a key determinant of the orbital environment. Physical and economic forces such as frag-mentations and changing launch costs, or policies like post-mission disposal (PMD) compliance requirements, will alter the relative attractiveness of different orbits and lead operators to adjust their launch behaviors. However , integrating models of adaptive launch behavior with models of the debris environment remains an open challenge. We present a statistical framework for integrating theoretically-grounded models of launch behavior with evolutionary models of the low-Earth orbit (LEO) environment. We implement this framework using data on satellite launches, the orbital environment, launch vehicle prices, sectoral revenues, and government budgets over 2007-2020. The data are combined with a multi-shell and multi-species Particle-in-a-Box (PIB) model of the debris environment and a two-stage budgeting model of commercial , civil government, and defense decisions to allocate new launches across orbital shells. We demonstrate the framework's capabilities in three counterfactual scenarios: unexpected fragmentation events in highly-used regions, a sharp decrease in the cost of accessing lower parts of LEO, and increasing compliance with 25-year PMD guidelines. Substitution across orbits based on their evolving characteristics and the behavior of other operators induces notable changes in the debris environment relative to models without behavioral channels. Keywords: space debris environmental assessment; particle-in-a-box model; two-stage orbital demand model.},
   author = {Akhil Rao and Francesca Letizia},
   title = {An Integrated Debris Environment Assessment Model},
}
@article{Lewis2001,
   abstract = {A project is underway at Southampton University to create a software analysis tool, DAMAGE, dedicated tomodellingdebrisinHighEarthorbitsoverthelong-term. The DAMAGE project aims to account for the uniquecharacteristicsinvolvedinmodellingtheGEO environment. Applications of the model include investigation of mitigation methods for GEO. This work will inevitably require novel solutions if the precision and speed of the software are not to be compromised. This paper presents a preliminary framework for the dedicated GEO debris model DAMAGE and discusses the challenges of GEO modellinginthiscontext.},
   author = {Hugh Lewis and Graham Swinerd and Niel Williams and Gavin Gittins},
   city = {Darmstadt, Germany},
   isbn = {92-9092-733-X},
   journal = {3rd European Conference on Space Debris},
   month = {3},
   pages = {373-378},
   publisher = {European Space Agency},
   title = {DAMAGE: a Dedicated GEO Debris Model Framework},
   year = {2001},
}
@misc{,
   abstract = {Previous studies have concluded that fragments from random collisions in low Earth orbit will cause the orbital debris population to increase despite efforts to minimize the accumulation of debris. New data from the orbital history of fragments in space and the laboratory hypervelocity breakup of a payload more accurately confirms this conclusion. The conclusions are reached that the orbital debris environment for much of low Earth orbit is unstable and will seek a higher equilibrium even if no new debris is added to the environment. Some regions may be slightly above a runaway level, where no equilibrium is possible as long as the number of intact objects remains constant. The rate of increase for collision fragments is currently low, but would increase rapidly with increases in the intact population.},
   author = {Donald J Kessler and Phillip D Anz-Meador},
   title = {Critical Number of Spacecraft in Low Earth Orbit: Using Satellite Fragmentation Data to Evaluate the Stability of the Orbital Debris Environment},
}


@misc{,
   abstract = {Several strategies have been implemented or proposed to tackle the space debris problem. However, there is still debate on the feasibility, cost and effectiveness of these mitigation measures, especially in light of the increasing use of small satellites in low Earth orbit (LEO) and the drive towards space debris remediation. This work presents a statistical source-sink debris evolutionary model of the Low Earth Orbit (LEO) with an innovative feedback proportional controller on Active Debris Removal (ADR). The analysis presented here demonstrates that a proportional adaptive strategy that locally optimises the removal rate performs always better than a globally-optimised removal rate strategy in terms of total number of collisions, number of removal and end populations, lowering the end population and collisions respectively up to 14.09% and 13.24%.},
   author = {G L Somma and Colombo C and Lewis H G},
   title = {A Statistical LEO Model to Investigate Adaptable Debris Control Strategies},
}


@misc{,
   abstract = {Launch behaviors are a key determinant of the orbital environment. Physical and economic forces such as frag-mentations and changing launch costs, or policies like post-mission disposal (PMD) compliance requirements, will alter the relative attractiveness of different orbits and lead operators to adjust their launch behaviors. However , integrating models of adaptive launch behavior with models of the debris environment remains an open challenge. We present a statistical framework for integrating theoretically-grounded models of launch behavior with evolutionary models of the low-Earth orbit (LEO) environment. We implement this framework using data on satellite launches, the orbital environment, launch vehicle prices, sectoral revenues, and government budgets over 2007-2020. The data are combined with a multi-shell and multi-species Particle-in-a-Box (PIB) model of the debris environment and a two-stage budgeting model of commercial , civil government, and defense decisions to allocate new launches across orbital shells. We demonstrate the framework's capabilities in three counterfactual scenarios: unexpected fragmentation events in highly-used regions, a sharp decrease in the cost of accessing lower parts of LEO, and increasing compliance with 25-year PMD guidelines. Substitution across orbits based on their evolving characteristics and the behavior of other operators induces notable changes in the debris environment relative to models without behavioral channels. Keywords: space debris environmental assessment; particle-in-a-box model; two-stage orbital demand model.},
   author = {Akhil Rao and Francesca Letizia},
   title = {An Integrated Debris Environment Assessment Model},
}
@misc{Lewis2021,
   abstract = {Computational models of the space debris population are used to identify and evaluate mitigation guidelines aiming to prevent the generation of new space debris. Conventionally, these models evaluate different scenarios featuring variations of proposed interventions with respect to a reference scenario in which the intervention is not implemented. However, this approach can lead to mitigation solutions that appear to be optimal but, nonetheless, have unintended and potentially harmful consequences. In this paper, we propose the application of hypothetical stress tests to evaluate potential mitigation guidelines and to find unintended consequences. As an example, we simulate the collisional breakup of objects from the top 50 statistically most concerning objects (recently identified in McKnight et al., 2020) using the DAMAGE model in scenarios featuring variations of post-mission disposal. Results demonstrate the robustness of post-mission disposal to the stress test but highlight some known and new issues at low altitudes. 1 INTRODUCTION Since space debris was first identified as a hazard, computational models of the space debris population have been used to identify and evaluate interventions aiming to prevent the generation of new space debris. Conventionally, computational models are used to evaluate different scenarios featuring variations of a proposed mitigation solution; scenarios that are ultimately compared to a reference scenario in which the intervention is not implemented. In general, if an intervention induces a large deviation from the reference scenario, in terms of the predicted number of objects in the orbital population or the number of collisions over a representative timeframe, it is deemed to be successful. A particularly notable outcome of this use of computational models was the guideline for post-mission disposal (PMD) of objects passing through the low Earth orbit (LEO) region, developed by the Inter-Agency Space Debris Coordination Committee (IADC) [1]. This so-called '25-year rule' states that, "Spacecraft or orbital stages that are terminating their operational phase in orbits that pass through the LEO region… should be de-orbited (direct entry is preferred) or where appropriate manoeuvred into an orbit with an expected residual orbital lifetime of 25 years or shorter." Awareness of this debris mitigation guideline is widespread, and it has been adopted by many standards and regulatory bodies. To arrive at this outcome, members of the IADC Working Group 2 used computational models to study the effects of different post-mission orbital lifetimes, including immediate de-orbit, on the evolution of the LEO space debris population (see Fig. 1). While the results suggested it was "desirable to shorten post-mission lifetime as far as possible in order to reduce population levels and collision risks in the long-term," the IADC recognised [2] that "shorter post-mission lifetimes are costlier for space systems to achieve using on-board propulsion systems." Figure 1. Predictions of the population of objects ≥ 5 cm for different post-mission lifetimes as cited in [2]. However, the assessment and subsequent selection of debris mitigation guidelines based solely on their consequences for the population as a whole might lead to mitigation solutions that appear to be optimal over the long-term but, nonetheless, have unintended and potentially harmful consequences, such as elevated collision risks associated with particular orbital regimes, particular populations or space systems. Indeed, the impact of post-mission disposal manoeuvres on collision activity below 700 km was realised in [3], which said, "The act of reducing perigee of all intacts at end-of-life increases the time spent at the lower altitudes and also increases the likelihood of collision at those low altitudes." This study by Krisko et al. found that orbits of spacecraft and upper stages originally deployed to higher},
   author = {Hugh G Lewis and Emily Wymer and Tara Landmark},
   pages = {20-23},
   title = {The Use of Stress Tests to Evaluate Space Debris Mitigation Measures},
   year = {2021},
}

@article{Drmola2018,
   abstract = {The present article explores the Kessler syndrome (the potentially catastrophic accumulation of debris in the low-earth orbit) through system dynamics methodology. It models satellites and three classes of debris, their fragmentation, interactions, and gradual decay over 50 years. It presents 5 scenarios: (a) a “business as usual” approach, which leads to exponential accumulation and growing rate of satellite losses, but no catastrophic chain reaction; (b) a conflict with a large-scale deployment of antisatellite weapons, leading to an accelerated accumulation and losses, but still no chain reaction; (c) electromagnetic pulse scenario modeling loss of control over satellites en masse; (d) cessation of all low earth orbit (LEO) satellite launches, illustrating high inertia of the system, which continues to produce more debris; and (e) scenario representing an attempt to mitigate the situation via direct removal of some portion of inactive satellites from the LEO. All scenarios take place in 2040. The article demonstrates the gravity of the situation and the necessity for a sustainable long-term solution, as orbital debris poses a threat to our future space operation even without triggering a catastrophic chain reaction.},
   author = {Jakub Drmola and Tomas Hubik},
   doi = {10.1016/j.spacepol.2018.03.003},
   issn = {1879338X},
   journal = {Space Policy},
   keywords = {Antisatellite weapons,Debris evolutionary model,Kessler syndrome,Orbital debris,Satellites,System dynamics},
   month = {8},
   pages = {29-39},
   publisher = {Elsevier Ltd},
   title = {Kessler Syndrome: System Dynamics Model},
   volume = {44-45},
   year = {2018},
}
@article{Rouillon2020,
   abstract = {We analyze the externality caused by the accumulation of space debris, focusing on the long-term equilibrium induced by a constant rate of satellite launches. We give conditions such that the long-term population of functioning satellites is an inverted-U shape function of the launch rate. We compare typical ways of managing the orbit. The maximum carrying capacity is the maximum population of satellites that the space sector can sustain in the long run. The physico-economic equilibrium occurs under open-access to the orbit. The optimal policy maximizes the present value profit of the space sector. Finally, we discuss the use of standard economic instruments (command-and-control, tax and market) to regulate space activity in order to achieve an optimal outcome. A numerical application based on a realistic calibration illustrates all results.},
   author = {Sébastien Rouillon},
   doi = {10.1007/s10640-020-00515-z},
   issn = {15731502},
   issue = {4},
   journal = {Environmental and Resource Economics},
   keywords = {Orbital debris,Space economics,Sustainability},
   month = {12},
   pages = {695-723},
   publisher = {Springer Science and Business Media B.V.},
   title = {A Physico-Economic Model of Low Earth Orbit Management},
   volume = {77},
   year = {2020},
}
@article{Wang2019AnSOLEM,
   abstract = {SOLEM is the first space debris long-term evolution model of China. This paper describes the principles, components, and workflow of the SOLEM. The effects of different mitigation measures based on SOLEM model are analyzed and presented. The limitation of the model is pointed out and its future improvement work-plan is prospected.},
   author = {Xiao Wei Wang and Jing Liu},
   doi = {10.1155/2019/2738276},
   issn = {16877977},
   journal = {Advances in Astronomy},
   publisher = {Hindawi Limited},
   title = {An Introduction to a New Space Debris Evolution Model: SOLEM},
   volume = {2019},
   year = {2019},
}
@article{Gheorghe2015,
   abstract = {Orbital debris from over 50 years of human activity in space are threatening the operations of existing and future satellites and the sustainability of high-value satellite orbits. This technical memorandum calls for the development of a cadastre that depicts the vulnerability of critical satellite orbits to accumulating orbital debris. A space infrastructure vulnerability cadastre could serve as a governance tool for use by developers and operators of critical space infrastructures to better communicate the current and future vulnerability of high-value orbits to the accumulation of orbital debris. These high-value orbits are susceptible to ‘‘loss’’ for decades or centuries if generation of orbital debris continues unabated. The concept of environmental critical loads is applied to heavily used orbits as a way to indicate acceptable debris density for satellite operations, and when debris density/risk thresholds approach unacceptable levels that reduce the probability of sustaining spacecraft operations in those orbits.},
   author = {Adrian V. Gheorghe and Daniel E. Yuchnovicz},
   doi = {10.1007/s13753-015-0073-2},
   issn = {20950055},
   issue = {4},
   journal = {International Journal of Disaster Risk Science},
   keywords = {Orbital debris,Satellite orbits,Space cadastre,Space infrastructure},
   month = {12},
   pages = {359-371},
   publisher = {Beijing Normal University Press},
   title = {The space infrastructure vulnerability cadastre: Orbital debris critical loads},
   volume = {6},
   year = {2015},
}
@thesis{Somma2019,
   author = {Gian Luigi Somma},
   institution = {University of Southampton},
   keywords = {active debris removal,adaptive remediation,feedback control,low-Earth orbit,post-mission disposal,space debris},
   month = {7},
   title = {Adaptive Remediation of the Space Debris Environment Using Feedback Control},
   year = {2019},
}
@article{,
   title = {Kessler, Cour-Palais - 1978 - Collision frequency of artificial satellites The creation of a debris belt},
}
@misc{Rao2022,
   abstract = {As Earth's orbits fill with satellites and debris, debris-producing collisions between orbiting bodies become more likely. Runaway space debris growth, known as Kessler Syndrome, may render Earth's orbits unusable for centuries. We present a dynamic physico-economic model of Earth orbit use under rational expectations with endogenous collision risk and Kessler Syndrome. When satellites can be destroyed in collisions with debris and other satellites, the open-access equilibrium manifold allows for multiple steady states. When debris can collide to produce more debris, at least one steady state may be a tipping point and Kessler Syndrome can occur along equilibrium paths. We show open access is increasingly and inefficiently likely to cause Kessler Syndrome as satellites become more profitable. Calibrated simulations reveal Kessler Syndrome is expected to occur in low-Earth orbit around 2048 under recent historical sectoral growth trends, and may occur as early as 2035 if the space economy grows consistent with projections by major investment banks. These results highlight the urgent need for mod-eling and policy approaches which incorporate open access and positive feedbacks in debris growth. JEL codes: Q20, Q54, Q57, D62},
   author = {Akhil Rao and Giacomo Rondina and Dan Kaffine and Jon Hughes and Martin Boileau and Miles Kimball and Alessandro Peri and Matt Burgess and Sami Dakhlia and Sébastien Rouillon and Martin Abel and David Munro and Derek Lemoine},
   keywords = {dynamic externality,open-access commons,satellites,space debris,tipping point * We are grateful to},
   title = {Open access to orbit and runaway space debris growth},
   year = {2022},
}
@article{White2014,
   abstract = {Many parameters influence the evolution of the near-Earth debris population, including launch, solar, explosion and mitigation activities, as well as other future uncertainties such as advances in space technology or changes in social and economic drivers that effect the utilisation of space activities. These factors lead to uncertainty in the long-term debris population. This uncertainty makes it difficult to identify potential remediation strategies, involving active debris removal (ADR), that will perform effectively in all possible future cases. Strategies that cannot perform effectively, because of this uncertainty, risk either not achieving their intended purpose, or becoming a hindrance to the efforts of spacecraft manufactures and operators to address the challenges posed by space debris. One method to tackle this uncertainty is to create a strategy that can adapt and respond to the space debris population. This work explores the concept of an adaptive strategy, in terms of the number of objects required to be removed by ADR, to prevent the low Earth orbit (LEO) debris population from growing in size. This was demonstrated by utilising the University of Southampton's Debris Analysis and Monitoring Architecture to the Geosynchronous Environment (DAMAGE) tool to investigate ADR rates (number of removals per year) that change over time in response to the current space environment, with the requirement of achieving zero growth of the LEO population. DAMAGE was used to generate multiple Monte Carlo projections of the future LEO debris environment. Within each future projection, the debris removal rate was derived at five-year intervals, by a new statistical debris evolutionary model called the Computational Adaptive Strategy to Control Accurately the Debris Environment (CASCADE) model. CASCADE predicted the long-term evolution of the current DAMAGE population with a variety of different ADR rates in order to identify a removal rate that produced a zero net growth for that particular projection after 200 years. The results show that using an adaptive ADR rate generated by CASCADE, alongside good compliance with existing mitigation measures, increases the probability of achieving a constant LEO population of objects greater than 10 cm. This was shown to be 12% greater compared with removing five objects per year, with the additional advantage of requiring only 3.1 removals per year, on average. © 2014 COSPAR. Published by Elsevier Ltd. All rights reserved.},
   author = {Adam E. White and Hugh G. Lewis},
   doi = {10.1016/j.asr.2014.01.021},
   issn = {02731177},
   issue = {8},
   journal = {Advances in Space Research},
   keywords = {Active debris removal,Adaptive,Orbital debris,Remediation,Space debris,Strategy},
   month = {4},
   pages = {1195-1206},
   publisher = {Elsevier Ltd},
   title = {An adaptive strategy for active debris removal},
   volume = {53},
   year = {2014},
}
@article{Kebschull2017,
   abstract = {Several numerical approaches exist to simulate the evolution of the space debris environment. These simulations usually rely on the propagation of a large population of objects in order to determine the collision probability for each object. Explosion and collision events are triggered randomly using a Monte-Carlo (MC) approach. So in many different scenarios different objects are fragmented and contribute to a different version of the space debris environment. The results of the single Monte-Carlo runs therefore represent the whole spectrum of possible evolutions of the space debris environment. For the comparison of different scenarios, in general the average of all MC runs together with its standard deviation is used. This method is computationally very expensive due to the propagation of thousands of objects over long timeframes and the application of the MC method. At the Institute of Space Systems (IRAS) a model capable of describing the evolution of the space debris environment has been developed and implemented. The model is based on source and sink mechanisms, where yearly launches as well as collisions and explosions are considered as sources. The natural decay and post mission disposal measures are the only sink mechanisms. This method reduces the computational costs tremendously. In order to achieve this benefit a few simplifications have been applied. The approach of the model partitions the Low Earth Orbit (LEO) region into altitude shells. Only two kinds of objects are considered, intact bodies and fragments, which are also divided into diameter bins. As an extension to a previously presented model the eccentricity has additionally been taken into account with 67 eccentricity bins. While a set of differential equations has been implemented in a generic manner, the Euler method was chosen to integrate the equations for a given time span. For this paper parameters have been derived so that the model is able to reflect the results of the numerical MC-based simulation Long-term Utility for Collision Analysis (LUCA), which is also being developed at the IRAS. The evolution of the population in LEO for a 200 years time span is shown and compared for both approaches using step sizes of 1 year. For selected objects in LEO the collision flux values are shown. Additionally a value called environmental criticality (EC) is derived. It describes the effect an object can have on the space debris environment. In conclusion the field of application for such a fast model is shown.},
   author = {Christopher Kebschull and Philipp Scheidemann and Sebastian Hesselbach and Jonas Radtke and Vitali Braun and H. Krag and Enrico Stoll},
   doi = {10.1016/j.asr.2016.08.005},
   issn = {18791948},
   issue = {1},
   journal = {Advances in Space Research},
   keywords = {Environmental Criticality,Evolution,Space debris environment},
   month = {1},
   pages = {166-180},
   publisher = {Elsevier Ltd},
   title = {Simulation of the space debris environment in LEO using a simplified approach},
   volume = {59},
   year = {2017},
}
@article{Letizia2015,
   abstract = {Current debris evolutionary models usually neglect fragments smaller than 10 cm because of the high computational effort they add to the simulation. However, small-debris objects can also be dangerous to operational satellites. This work proposes ananalytical approach to describe the evolution of a cloud of small fragments generated by a collision in low Earth orbit. The proposed approach considers the cloud globally and derives its evolution analytically, in terms of the change in the spatial density under the effect of atmospheric drag. As a result, the analytical approach allows the representation of small fragments and noticeably reduces the computational time under 10% compared to the numerical propagation of all the fragment trajectories. For altitudes above 800 km, the relative error compared to the numerical method is lower than 10%.},
   author = {Francesca Letizia and Camilla Colombo and Hugh G. Lewis},
   doi = {10.2514/1.G000695},
   issn = {15333884},
   issue = {8},
   journal = {Journal of Guidance, Control, and Dynamics},
   pages = {1478-1491},
   publisher = {American Institute of Aeronautics and Astronautics Inc.},
   title = {Analytical model for the propagation of small-debris-object clouds after fragmentations},
   volume = {38},
   year = {2015},
}

@misc{,
   author = {Hugh G Lewis and Benjamin S Schwarz and Simon G George and Hedley Stokes},
   journal = {65 th International Astronautical Congress},
   title = {An Assessment of Cubesat Collision Risk},
}
@misc{Politecnico2021,
   abstract = {The ability of space activities to benefit Earth and its people is now threatened by the increasing density of objects in orbit. If no mitigation measures are taken, the population could reach a level in the future at which collisions would continue to increase the number of debris in orbit, even without new launches. Addressing the need for space sustainability means preventing negative trends from becoming norms and ensure that outer space can be used for many years to come. The expansion of space activities offers opportunities to expand access to the benefits of space applications on Earth, but it poses new challenges to maintaining a safe operational environment in space. Space may seem vast, but the orbits around Earth in which satellites reside are a limited natural resource. Like the Earth's non-renewable resources (i.e., minerals and fossil fuels), these unique orbital regions, that are now essential for humanity, exist in nature in a limited way because their regeneration involves the passage of many years. The topic of sustainability is not a new one, and many studies have been conducted on the Earth's resources over the years. From what has been done and is being done for this problem on Earth, we take the cue to analyse and address a possible application in the space field as well. Particularly, the concept of capacity of an ecosystem is investigated and related to the space debris environment. In this work a debris evolution model, based on MISSD (Model for Investigating control Strategies for Space Debris) developed by in Somma et al. (2017), is built. The model is a source-sink debris evolutionary model based on a set of first order differential equations, which describe the injection and removal rates of objects in several altitude bands. Explosions and collisions generate fragments via the standard NASA breakup model, while drag, the only natural sink mechanism, is computed through a piecewise exponential model of the atmospheric density. The post mission disposal is the other significant removing mechanism considered in the model. The evolutionary model is used to study the future trends of the space environment and different definitions of capacity are investigated to find a sustainable future scenario. Various possible thresholds were assumed and checked; values derived from studies of the limits of space environment as well as techniques used on earth regarding limitations of CO 2 and other harmful agents in different domains.},
   author = {Valeria Trozzi Politecnico and Di Milano and Valeria Trozzi and Camilla Colombo and Mirko Trisolini},
   journal = {72 nd International Astronautical Congress (IAC)},
   keywords = {environment capacity,evolutionary model,mitigation guidelines,space debris},
   pages = {25-29},
   title = {Analysis of possible definitions of the space environment capacity to pursue long-term sustainability of space activities Design and Control of Solar Radiation Pressure Assisted Missions in the Sun-Earth Restricted Three-Body Problem View project Spaceborne Sails View project Analysis of possible definitions of the space environment capacity to pursue long-term sustainability of space activities},
   year = {2021},
}
@article{Lewis2009,
   abstract = {The 'particles-in-a-box' (PIB) model introduced by Talent [Talent, D.L. Analytic model for orbital debris environmental management. J. Spacecraft Rocket, 29 (4), 508-513, 1992.] removed the need for computer-intensive Monte Carlo simulation to predict the gross characteristics of an evolving debris environment. The PIB model was described using a differential equation that allows the stability of the low Earth orbit (LEO) environment to be tested by a straightforward analysis of the equation's coefficients. As part of an ongoing research effort to investigate more efficient approaches to evolutionary modelling and to develop a suite of educational tools, a new PIB model has been developed. The model, entitled Fast Debris Evolution (FADE), employs a first-order differential equation to describe the rate at which new objects ≥10 cm are added and removed from the environment. Whilst Talent [Talent, D.L. Analytic model for orbital debris environmental management. J. Spacecraft Rocket, 29 (4), 508-513, 1992.] based the collision theory for the PIB approach on collisions between gas particles and adopted specific values for the parameters of the model from a number of references, the form and coefficients of the FADE model equations can be inferred from the outputs of future projections produced by high-fidelity models, such as the DAMAGE model. The FADE model has been implemented as a client-side, web-based service using JavaScript embedded within a HTML document. Due to the simple nature of the algorithm, FADE can deliver the results of future projections immediately in a graphical format, with complete user-control over key simulation parameters. Historical and future projections for the ≥10 cm LEO debris environment under a variety of different scenarios are possible, including business as usual, no future launches, post-mission disposal and remediation. A selection of results is presented with comparisons with predictions made using the DAMAGE environment model. The results demonstrate that the FADE model is able to capture comparable time-series of collisions and number of objects as predicted by DAMAGE in several scenarios. Further, and perhaps more importantly, its speed and flexibility allows the user to explore and understand the evolution of the space debris environment. © 2009 COSPAR.},
   author = {H. G. Lewis and G. G. Swinerd and R. J. Newland and A. Saunders},
   doi = {10.1016/j.asr.2009.05.018},
   issn = {02731177},
   issue = {5},
   journal = {Advances in Space Research},
   keywords = {Modelling,Particles-in-a-box,Space debris},
   month = {9},
   pages = {568-578},
   publisher = {Elsevier Ltd},
   title = {The fast debris evolution model},
   volume = {44},
   year = {2009},
}
@misc{,
   abstract = {Launch behaviors are a key determinant of the orbital environment. Physical and economic forces such as frag-mentations and changing launch costs, or policies like post-mission disposal (PMD) compliance requirements, will alter the relative attractiveness of different orbits and lead operators to adjust their launch behaviors. However , integrating models of adaptive launch behavior with models of the debris environment remains an open challenge. We present a statistical framework for integrating theoretically-grounded models of launch behavior with evolutionary models of the low-Earth orbit (LEO) environment. We implement this framework using data on satellite launches, the orbital environment, launch vehicle prices, sectoral revenues, and government budgets over 2007-2020. The data are combined with a multi-shell and multi-species Particle-in-a-Box (PIB) model of the debris environment and a two-stage budgeting model of commercial , civil government, and defense decisions to allocate new launches across orbital shells. We demonstrate the framework's capabilities in three counterfactual scenarios: unexpected fragmentation events in highly-used regions, a sharp decrease in the cost of accessing lower parts of LEO, and increasing compliance with 25-year PMD guidelines. Substitution across orbits based on their evolving characteristics and the behavior of other operators induces notable changes in the debris environment relative to models without behavioral channels. Keywords: space debris environmental assessment; particle-in-a-box model; two-stage orbital demand model.},
   author = {Akhil Rao and Francesca Letizia},
   title = {An Integrated Debris Environment Assessment Model},
}
@misc{,
   abstract = {Several strategies have been implemented or proposed to tackle the space debris problem. However, there is still debate on the feasibility, cost and effectiveness of these mitigation measures, especially in light of the increasing use of small satellites in low Earth orbit (LEO) and the drive towards space debris remediation. This work presents a statistical source-sink debris evolutionary model of the Low Earth Orbit (LEO) with an innovative feedback proportional controller on Active Debris Removal (ADR). The analysis presented here demonstrates that a proportional adaptive strategy that locally optimises the removal rate performs always better than a globally-optimised removal rate strategy in terms of total number of collisions, number of removal and end populations, lowering the end population and collisions respectively up to 14.09% and 13.24%.},
   author = {G L Somma and Colombo C and Lewis H G},
   title = {A Statistical Leo Model to Investigate Adaptable Debris Control Strategies},
}

@misc{Ruch2021,
   abstract = {Over the past decades, international guidelines and standards have been established to limit the increase of debris in orbit. In particular, over the past years a significant effort has been made to avoid accidental fragmen-tations thanks to passivation of space objects as well as limiting their resident time in protected zones after End of Life. In addition many studies have been conducted at international level to identify the needed level of compliance with mitigation guidelines in order to guarantee a stable orbital debris environment over the next 200 years, as well as to identify the situations under which Active Debris Removal (ADR) operations were needed to guarantee such environment stabilization. Nevertheless, almost the totality of such studies were done considering very optimistic hypothesis affecting both the background population (i.e. the population resulting after more than 60 years of space activity) as well as the future population (i.e. no explosions, new rocket bodies perform direct re-entry, only objects of sizes bigger or equal than 10cm are considered into the simulations). Today, the reality is that the objects present into the background population continue to explode, at a frequency of between 3 and 12 explosions per year, and that the so called New Space is leading to the launch of an unprecedented amount of new operational satellites, sometimes without maneuverable capability into circumterres-trial orbit. The work presented on this paper seeks to analyze in a de-coupled manner the role that the background population and that a hypothetical future population, including the so called New Space effects (i.e. mega-constellations), have on the medium (50 years) and long term (100 years) evolution of the orbital population. In addition, the population minimal size has been extended down to 1cm, as a collision with centimeter size objects can also lead to lethal or catastrophic break-up. 1. METHOD 1.1. The MEDEE evolutionary model The CNES software called MEDEE [1] is a thridimen-sional evolutionary model, allowing to analyze in statistical terms, the meddium and long term evolution of the man-made orbital population. More precisely, the orbits are semi-analytically propagated and multiple inputs are taken into account: background objects, launch predictions (traffic), compliance with end-of-life guidelines, success of collision avoidance maneuvers, etc. Random-ness is present in some of the (many) variables involved [2], hence the name of semi-stochastic model and the need to perform Monte Carlo campaigns. For a given simulation, two antagonistic mechanisms ("source and sink") confront each other on a large scale: on the one hand, the appearance of new objects, either launches or fragments, and on the other hand, the disappearance of existing ones, by atmospheric re-entry or active debris removal. A few tens of MC runs are sufficient for a good convergence of the mean (or median) of the numbers of objects and collisions over time, but several more orders of magnitude seem necessary to reach a reasonable confidence in higher order moments such as the covariance [4]. Some notable technical aspects of MEDEE include: • The orbit propagations are semi-analytical thanks to the STELA propagator[3]. • The collision probabilities are usually computed according to the Cube method [5] because of its computational complexity which is linear rather than quadratic in the number of objects. • The effects of fragmentations, which include collisions and explosions, are determined according to the empirical model of NASA known as "Standard Satellite Breakup Model"[6], noted "NASA Standard BU Model" hereafter. The latter distinguishes between catastrophic collisions (fragmentation of the two objects involved) or not (fragmentation of the less massive object only and cratering of the},
   author = {V Ruch and R Serra and P Omaly and J C Dolado Perez},
   keywords = {Guidelines,Large Constellations,New Space,Orbital Debris},
   pages = {20-23},
   title = {Decoupled Analysis of the Effect of Past and Future Space Activity on the Orbital Environment},
   year = {2021},
}
@misc{Lewis2021,
   abstract = {Computational models of the space debris population are used to identify and evaluate mitigation guidelines aiming to prevent the generation of new space debris. Conventionally, these models evaluate different scenarios featuring variations of proposed interventions with respect to a reference scenario in which the intervention is not implemented. However, this approach can lead to mitigation solutions that appear to be optimal but, nonetheless, have unintended and potentially harmful consequences. In this paper, we propose the application of hypothetical stress tests to evaluate potential mitigation guidelines and to find unintended consequences. As an example, we simulate the collisional breakup of objects from the top 50 statistically most concerning objects (recently identified in McKnight et al., 2020) using the DAMAGE model in scenarios featuring variations of post-mission disposal. Results demonstrate the robustness of post-mission disposal to the stress test but highlight some known and new issues at low altitudes. 1 INTRODUCTION Since space debris was first identified as a hazard, computational models of the space debris population have been used to identify and evaluate interventions aiming to prevent the generation of new space debris. Conventionally, computational models are used to evaluate different scenarios featuring variations of a proposed mitigation solution; scenarios that are ultimately compared to a reference scenario in which the intervention is not implemented. In general, if an intervention induces a large deviation from the reference scenario, in terms of the predicted number of objects in the orbital population or the number of collisions over a representative timeframe, it is deemed to be successful. A particularly notable outcome of this use of computational models was the guideline for post-mission disposal (PMD) of objects passing through the low Earth orbit (LEO) region, developed by the Inter-Agency Space Debris Coordination Committee (IADC) [1]. This so-called '25-year rule' states that, "Spacecraft or orbital stages that are terminating their operational phase in orbits that pass through the LEO region… should be de-orbited (direct entry is preferred) or where appropriate manoeuvred into an orbit with an expected residual orbital lifetime of 25 years or shorter." Awareness of this debris mitigation guideline is widespread, and it has been adopted by many standards and regulatory bodies. To arrive at this outcome, members of the IADC Working Group 2 used computational models to study the effects of different post-mission orbital lifetimes, including immediate de-orbit, on the evolution of the LEO space debris population (see Fig. 1). While the results suggested it was "desirable to shorten post-mission lifetime as far as possible in order to reduce population levels and collision risks in the long-term," the IADC recognised [2] that "shorter post-mission lifetimes are costlier for space systems to achieve using on-board propulsion systems." Figure 1. Predictions of the population of objects ≥ 5 cm for different post-mission lifetimes as cited in [2]. However, the assessment and subsequent selection of debris mitigation guidelines based solely on their consequences for the population as a whole might lead to mitigation solutions that appear to be optimal over the long-term but, nonetheless, have unintended and potentially harmful consequences, such as elevated collision risks associated with particular orbital regimes, particular populations or space systems. Indeed, the impact of post-mission disposal manoeuvres on collision activity below 700 km was realised in [3], which said, "The act of reducing perigee of all intacts at end-of-life increases the time spent at the lower altitudes and also increases the likelihood of collision at those low altitudes." This study by Krisko et al. found that orbits of spacecraft and upper stages originally deployed to higher},
   author = {Hugh G Lewis and Emily Wymer and Tara Landmark},
   pages = {20-23},
   title = {The Use of Stress Tests to Evaluate Space Debris Mitigation Measures},
   year = {2021},
}

@article{Drmola2018,
   abstract = {The present article explores the Kessler syndrome (the potentially catastrophic accumulation of debris in the low-earth orbit) through system dynamics methodology. It models satellites and three classes of debris, their fragmentation, interactions, and gradual decay over 50 years. It presents 5 scenarios: (a) a “business as usual” approach, which leads to exponential accumulation and growing rate of satellite losses, but no catastrophic chain reaction; (b) a conflict with a large-scale deployment of antisatellite weapons, leading to an accelerated accumulation and losses, but still no chain reaction; (c) electromagnetic pulse scenario modeling loss of control over satellites en masse; (d) cessation of all low earth orbit (LEO) satellite launches, illustrating high inertia of the system, which continues to produce more debris; and (e) scenario representing an attempt to mitigate the situation via direct removal of some portion of inactive satellites from the LEO. All scenarios take place in 2040. The article demonstrates the gravity of the situation and the necessity for a sustainable long-term solution, as orbital debris poses a threat to our future space operation even without triggering a catastrophic chain reaction.},
   author = {Jakub Drmola and Tomas Hubik},
   doi = {10.1016/j.spacepol.2018.03.003},
   issn = {1879338X},
   journal = {Space Policy},
   keywords = {Antisatellite weapons,Debris evolutionary model,Kessler syndrome,Orbital debris,Satellites,System dynamics},
   month = {8},
   pages = {29-39},
   publisher = {Elsevier Ltd},
   title = {Kessler Syndrome: System Dynamics Model},
   volume = {44-45},
   year = {2018},
}
@article{Wang2019,
   abstract = {SOLEM is the first space debris long-term evolution model of China. This paper describes the principles, components, and workflow of the SOLEM. The effects of different mitigation measures based on SOLEM model are analyzed and presented. The limitation of the model is pointed out and its future improvement work-plan is prospected.},
   author = {Xiao Wei Wang and Jing Liu},
   doi = {10.1155/2019/2738276},
   issn = {16877977},
   journal = {Advances in Astronomy},
   publisher = {Hindawi Limited},
   title = {An Introduction to a New Space Debris Evolution Model: SOLEM},
   volume = {2019},
   year = {2019},
}
@article{Rouillon2020,
   abstract = {We analyze the externality caused by the accumulation of space debris, focusing on the long-term equilibrium induced by a constant rate of satellite launches. We give conditions such that the long-term population of functioning satellites is an inverted-U shape function of the launch rate. We compare typical ways of managing the orbit. The maximum carrying capacity is the maximum population of satellites that the space sector can sustain in the long run. The physico-economic equilibrium occurs under open-access to the orbit. The optimal policy maximizes the present value profit of the space sector. Finally, we discuss the use of standard economic instruments (command-and-control, tax and market) to regulate space activity in order to achieve an optimal outcome. A numerical application based on a realistic calibration illustrates all results.},
   author = {Sébastien Rouillon},
   doi = {10.1007/s10640-020-00515-z},
   issn = {15731502},
   issue = {4},
   journal = {Environmental and Resource Economics},
   keywords = {Orbital debris,Space economics,Sustainability},
   month = {12},
   pages = {695-723},
   publisher = {Springer Science and Business Media B.V.},
   title = {A Physico-Economic Model of Low Earth Orbit Management},
   volume = {77},
   year = {2020},
}
@article{Gheorghe2015,
   abstract = {Orbital debris from over 50 years of human activity in space are threatening the operations of existing and future satellites and the sustainability of high-value satellite orbits. This technical memorandum calls for the development of a cadastre that depicts the vulnerability of critical satellite orbits to accumulating orbital debris. A space infrastructure vulnerability cadastre could serve as a governance tool for use by developers and operators of critical space infrastructures to better communicate the current and future vulnerability of high-value orbits to the accumulation of orbital debris. These high-value orbits are susceptible to ‘‘loss’’ for decades or centuries if generation of orbital debris continues unabated. The concept of environmental critical loads is applied to heavily used orbits as a way to indicate acceptable debris density for satellite operations, and when debris density/risk thresholds approach unacceptable levels that reduce the probability of sustaining spacecraft operations in those orbits.},
   author = {Adrian V. Gheorghe and Daniel E. Yuchnovicz},
   doi = {10.1007/s13753-015-0073-2},
   issn = {20950055},
   issue = {4},
   journal = {International Journal of Disaster Risk Science},
   keywords = {Orbital debris,Satellite orbits,Space cadastre,Space infrastructure},
   month = {12},
   pages = {359-371},
   publisher = {Beijing Normal University Press},
   title = {The space infrastructure vulnerability cadastre: Orbital debris critical loads},
   volume = {6},
   year = {2015},
}

@article{nasaSTMevolve4,
   abstract = {Analyses of the fragmentation (due to explosions and collisions) of spacecraft and rocket bodies in low Earth orbit (LEO) have been performed this year at NASA/JSC. The overall goals of this study have been to achieve a better understanding of the results of fragmentations on the orbital debris environment and then to implement this understanding into the breakup model of EVOLVE 4.0. The previous breakup model implemented in EVOLVE 3.0 and other long-term orbital debris environment models was known to be inadequate in two major areas. First, it treated all fragmentational debris as spheres of a density which varied as a function of fragment diameter, where diameter was directly related to mass. Second, it underestimated the generation of fragments smaller than 10-cm in the majority of explosions. Without reliable data from both ground tests and on-orbit breakups, these inadequacies were unavoidable. Recent years, however, have brought additional data and related analyses: Results of three ground tests, better on-orbit size and mass estimation techniques, more regular orbital tracking and reporting, additional radar resources dedicated to the observation of small objects, and simply a longer time period with which to observe the debris and their decay. Together these studies and data are applied to the reanalysis of the breakup model. In this paper we compare the new breakup model to the old breakup model in detail, including the size distributions for explosions and collisions, the area-to-mass and impact velocity assignments and distributions, and the delta-velocity distributions. These comparisons demonstrate a significantly better understanding of the fragmentation process as compared to previous versions of EVOLVE. Published by Elsevier Science Ltd on behalf of COSPAR.},
   author = {N. L. Johnson and P. H. Krisko and J. C. Liou and P. D. Anz-Meador},
   doi = {10.1016/S0273-1177(01)00423-9},
   issn = {0273-1177},
   issue = {9},
   journal = {Advances in Space Research},
   month = {1},
   pages = {1377-1384},
   publisher = {Pergamon},
   title = {{NASA}'s New Breakup Model of EVOLVE 4.0},
   volume = {28},
   year = {2001},
}
@article{Stansbery2008,
   abstract = {Orbital debris environment models, such as NASA's LEGEND model, show that accidental collisions between satellites will begin to be the dominant cause for future debris population growth within the foreseeable future. The collisional breakup models employed are obviously a critical component of the environment models. The Chinese Anti-Satellite (ASAT) test which destroyed the Fengyun-1C weather satellite provided a rare, but not unique, chance to compare the breakup models against an actual on-orbit collision. Measurements from the U.S. Space Surveillance Network (SSN), for debris larger than 10-cm, and from Haystack, for debris larger than 1-cm, show that the number of fragments created from Fengyun significantly exceeds model predictions using the NASA Standard Collision Breakup Model. However, it may not be appropriate to alter the model to match this one, individual case. At least three other on-orbit collisions have occurred which have produced significant numbers of debris fragments. In September 1985, the U.S. conducted an ASAT test against the Solwind P-78 spacecraft at an altitude of approximately 525 km. A year later, in September 1986, the Delta 180 payload was struck by its Delta II rocket body in a planned collision at 220 km altitude. And, in February 2008, the USA-193 satellite was destroyed by a ship launched missile in order to eliminate risk to humans on the ground from an on-board tank of frozen hydrazine. Although no Haystack data was available in 1985-6 and very few debris pieces were cataloged from Delta 180 due to its low altitude, measurements were collected sensors in the days after each test. This paper will examine the available data from each test and compare and contrast the results with model predictions and with the results from the more recent Fengyun ASAT test.},
   author = {Gene Stansbery and Mark Matney and J C Liou and Dave Whitlock},
   journal = {Advanced Maui Optical and Space Surveillance Technologies (AMOS) Conference},
   title = {A Comparison of Catastrophic On-Orbit Collisions},
   year = {2008},
}
@article{Rosengren2019DynamicalOrbits,
   abstract = {We have carried out a numerical investigation of the coupled gravitational and non-gravitational perturbations acting on Earth satellite orbits in an extensive grid, covering the whole circumterrestrial space, using an appropriately modified version of the SWIFT symplectic integrator, which is suitable for long-term (∼120 years) integrations of the non-averaged equations of motion. Hence, we characterize the long-term dynamics and the phase-space structure of the Earth-orbiter environment, starting from low altitudes (∼400 km) and going up to the GEO region and beyond. This investigation was done in the framework of the EC-funded “ReDSHIFT” project, with the purpose of enabling the definition of passive debris removal strategies, based on the use of physical mechanisms inherent in the complex dynamics of the problem (i.e., resonances). Accordingly, the complicated interactions among resonances, generated by different perturbing forces (i.e., lunisolar gravity, solar radiation pressure, tesseral harmonics in the geopotential) are accurately depicted in our results, where we can identify the regions of phase space where the motion is regular and long-term stable and regions for which eccentricity growth and even instability due to chaotic behavior can emerge. The results are presented in an “atlas” of dynamical stability maps for different orbital zones, with a particular focus on the (drag-free) range of semimajor axes, where the perturbing effects of the Earth's oblateness and lunisolar gravity are of comparable order. In some regions, the overlapping of the predominant lunisolar secular and semi-secular resonances furnish a number of interesting disposal hatches at moderate to low eccentricity orbits. All computations were repeated for an increased area-to-mass ratio, simulating the case of a satellite equipped with an on-board, area-augmenting device. We find that this would generally promote the deorbiting process, particularly at the transition region between LEO and MEO. Although direct reentry from very low eccentricities is very unlikely in most cases of interest, we find that a modest “delta-v” (ΔV) budget would be enough for satellites to be steered into a relatively short-lived resonance and achieve reentry into the Earth's atmosphere within reasonable timescales (∼50 years).},
   author = {Aaron J. Rosengren and Despoina K. Skoulidou and Kleomenis Tsiganis and George Voyatzis},
   doi = {10.1016/J.ASR.2018.09.004},
   issn = {0273-1177},
   issue = {1},
   journal = {Advances in Space Research},
   keywords = {Celestial mechanics,Disposal orbits,Dynamical evolution and stability,High area-to-mass ratio objects,Space debris},
   month = {1},
   pages = {443-460},
   publisher = {Pergamon},
   title = {Dynamical cartography of Earth satellite orbits},
   volume = {63},
   year = {2019},
}
@article{Arnas2021,
   abstract = {This work proposes the use of 2D Lattice Flower Constellations (2D-LFCs) to facilitate the design of a Low Earth Orbit (LEO) slotting system to avoid collisions between compliant satellites and to optimize the available orbital volume. Specifically, this manuscript proposes the use of concentric orbital shells of admissible “slots” with stacked intersecting orbits that preserve a minimum separation distance between satellites at all times. The problem is formulated in mathematical terms and three approaches are explored: random constellations, single 2D-LFCs, and unions of 2D-LFCs. Each approach is evaluated in terms of several metrics including capacity, Earth coverage, orbits per shell, and symmetries. Additionally, a rough estimate for the capacity of LEO is generated, subject to certain minimum separation and station-keeping assumptions, and several trade-offs are identified to guide policy-makers interested in the adoption of a LEO slotting scheme for space traffic management.},
   author = {David Arnas and Miles Lifson and Richard Linares and Martín E. Avendaño},
   doi = {10.1016/J.ASR.2020.04.021},
   issn = {0273-1177},
   issue = {11},
   journal = {Advances in Space Research},
   keywords = {Orbit design,Orbital slotting,Satellite constellations,Space mechanics,Space traffic management},
   month = {6},
   pages = {3696-3711},
   publisher = {Pergamon},
   title = {Definition of Low Earth Orbit slotting architectures using 2D lattice flower constellations},
   volume = {67},
   year = {2021},
}
@article{Virgili2016,
   author = {B Bastida Virgili},
   title = {DELTA (Debris Environment Long-Term Analysis)},
   year = {2016},
   journal = {6th International Conference on Astrodynamics Tools and Techniques (ICATT)},
}

@article{Bilimoria2011,
   abstract = {A slot architecture is developed for separating satellites in congested Sun-synchronous orbits that are a limited natural resource in low Earth orbit. A key feature of the slot architecture is a phasing rule that provides sufficient separation between slots in the vicinity of their orbital crossing points. Other features involve the discretization of orbital parameters such as semi-major axis and right ascension of the ascending node. The design parameters of the slot architecture were selected with detailed consideration of various operational aspects and orbital perturbations. A preliminary analysis indicates that slotmaintenance requirements are automatically satisfied by maneuvers that are routinely performed by current high-value Earth observation satellites to satisfy their existing mission objectives. A simulation analysis of satellites currently in Sun-synchronous orbit confirms that implementation of the proposed slot architecture would greatly reduce the frequency of close approaches between these satellites.},
   author = {Karl D. Bilimoria and Rogier A. Krieger},
   doi = {10.2514/6.2011-7184},
   isbn = {9781600869532},
   journal = {AIAA SPACE Conference and Exposition 2011},
   title = {Slot architecture for separating satellites in Sun-synchronous orbits},
   year = {2011},
}
@article{Bombardelli2017,
   abstract = {•We investigate the altitude distribution of environmental criticality in LEO.•We introduce the concept of debris repositioning for the first time.•We computed optimal repositioning campaign.•We obtain a factor of 2–3 improvement compared to the deorbiting case.},
   author = {C. Bombardelli and E. M. Alessi and A. Rossi and G. B. Valsecchi},
   doi = {10.1016/J.ASR.2017.03.044},
   issn = {0273-1177},
   issue = {60},
   journal = {Advances in Space Research},
   keywords = {Environmental criticality,Repositioning,Space debris},
   month = {7},
   pages = {28-37},
   publisher = {Elsevier Ltd},
   title = {Environmental effect of space debris repositioning},
   volume = {1},
   year = {2017},
}
@misc{,
   title = {Space Debris: Assessing Risk and Responsibility | Stanford Graduate School of Business},
}
@inproceedings{Colombo2021,
   abstract = {In this paper we will present the design of a software to assess the impact of a space mission on the space environment and its contribution to the space overall capacity developed within an ESA-funded study by Politecnico di Milano and Deimos Space. The aim of this project is to create an open software platform for the evaluation of the impact of space missions on the space environment for a future sustainability of the access to space. The impact on the environment of a space object is assessed based on mission information such as its orbit, mass, cross-section, and on the risk of fragmentation due to accidental collisions or break-up.},
   author = {Camilla Colombo and Mirko Trisolini and Juan Luis Gonzalo and Lorenzo Giudici and Stefan Frey and Emma Kerr and Noelia Sánchez-Ortiz and Francesca Letizia and Stijn Lemmens},
   journal = {8th European Conference on Space Debris},
   title = {Design of a Software to Assess the Impact of a Space Mission on the Space Environment},
   year = {2021},
}
@article{Krisko2014,
   author = {Paula H. Krisko},
   city = {Reston, Virginia},
   doi = {10.2514/6.2014-4227},
   isbn = {978-1-62410-308-7},
   journal = {AIAA/AAS Astrodynamics Specialist Conference},
   month = {8},
   publisher = {American Institute of Aeronautics and Astronautics},
   title = {The New NASA Orbital Debris Engineering Model ORDEM 3.0 (Invited)},
   year = {2014},
}
@article{Drmola2018,
   abstract = {The present article explores the Kessler syndrome (the potentially catastrophic accumulation of debris in the low-earth orbit) through system dynamics methodology. It models satellites and three classes of debris, their fragmentation, interactions, and gradual decay over 50 years. It presents 5 scenarios: (a) a “business as usual” approach, which leads to exponential accumulation and growing rate of satellite losses, but no catastrophic chain reaction; (b) a conflict with a large-scale deployment of antisatellite weapons, leading to an accelerated accumulation and losses, but still no chain reaction; (c) electromagnetic pulse scenario modeling loss of control over satellites en masse; (d) cessation of all low earth orbit (LEO) satellite launches, illustrating high inertia of the system, which continues to produce more debris; and (e) scenario representing an attempt to mitigate the situation via direct removal of some portion of inactive satellites from the LEO. All scenarios take place in 2040. The article demonstrates the gravity of the situation and the necessity for a sustainable long-term solution, as orbital debris poses a threat to our future space operation even without triggering a catastrophic chain reaction.},
   author = {Jakub Drmola and Tomas Hubik},
   doi = {10.1016/J.SPACEPOL.2018.03.003},
   issn = {0265-9646},
   journal = {Space Policy},
   keywords = {Antisatellite weapons,Debris evolutionary model,Kessler syndrome,Orbital debris,Satellites,System dynamics},
   month = {8},
   pages = {29-39},
   publisher = {Elsevier},
   title = {Kessler Syndrome: System Dynamics Model},
   volume = {44-45},
   year = {2018},
}
@article{Gheorghe2015,
   abstract = {Orbital debris from over 50 years of human activity in space are threatening the operations of existing and future satellites and the sustainability of high-value satellite orbits. This technical memorandum calls for the development of a cadastre that depicts the vulnerability of critical satellite orbits to accumulating orbital debris. A space infrastructure vulnerability cadastre could serve as a governance tool for use by developers and operators of critical space infrastructures to better communicate the current and future vulnerability of high-value orbits to the accumulation of orbital debris. These high-value orbits are susceptible to ‘‘loss’’ for decades or centuries if generation of orbital debris continues unabated. The concept of environmental critical loads is applied to heavily used orbits as a way to indicate acceptable debris density for satellite operations, and when debris density/risk thresholds approach unacceptable levels that reduce the probability of sustaining spacecraft operations in those orbits.},
   author = {Adrian V. Gheorghe and Daniel E. Yuchnovicz},
   doi = {10.1007/S13753-015-0073-2/FIGURES/12},
   issn = {20950055},
   issue = {4},
   journal = {International Journal of Disaster Risk Science},
   keywords = {Orbital debris,Satellite orbits,Space cadastre,Space infrastructure},
   month = {12},
   pages = {359-371},
   publisher = {Beijing Normal University Press},
   title = {The space infrastructure vulnerability cadastre: Orbital debris critical loads},
   volume = {6},
   year = {2015},
}
@article{Bernhard2022,
   author = {Pierre Bernhard and Marc Deschamps and Georges Zaccour},
   doi = {10.1016/J.EJOR.2022.04.030},
   issn = {0377-2217},
   journal = {European Journal of Operational Research},
   month = {4},
   publisher = {North-Holland},
   title = {Large satellite constellations and space debris: Exploratory analysis of strategic management of the space commons},
   year = {2022},
}


@article{iadccomparison,
   abstract = {Recent modeling studies of the orbital debris (OD) population in low Earth orbit (LEO) have suggested that the current environment has already reached the level of instability. Mitigation measures commonly adopted by the international space community, including those of the Inter-Agency Space Debris Coordination Committee (IADC) and the United Nations, may be insufficient to stop the future population growth. In response to this new finding, an official IADC modeling study was conducted to assess the stability of the current LEO debris population. Results from six different models were consistent-even with a 90% compliance of the commonly-adopted mitigation measures and no future explosion, the simulated LEO debris population increased by an average of approximately 30% in the next 200 years. Catastrophic collisions are expected to occur every 5 to 9 years. Remediation measures, such as active debris removal, should be considered to stabilize the future LEO environment.},
   author = {J.C. Liou and Ak Anilkumar and B Bastida Virgili and T Hanada and H Krag and H Lewis and MXJ Raj and MM Rao and A Rossi and RK Sharma},
   journal = {Proc. 6th European Conference on Space Debris},
   title = {Stability of the Future LEO Environment - an IADC Comparison Study},
   year = {2013},
    doi = {10.13140/2.1.3595.6487}
}



@article{Kebschull2014,
   abstract = {Erschienen in: 65th International Astronautical Congress: Paper IAC-14,A6,P,48x26173. Darmstadt: Space Debris Office ESA/ESOC},
   author = {Christopher Kebschull and Jonas Radtke and Holger Krag},
   doi = {10.24355/DBBS.084-201411121151-0},
   title = {Deriving a priority list based on the environmental criticality},
   year = {2014},
}
@article{Kebschull2017,
   abstract = {Several numerical approaches exist to simulate the evolution of the space debris environment. These simulations usually rely on the propagation of a large population of objects in order to determine the collision probability for each object. Explosion and collision events are triggered randomly using a Monte-Carlo (MC) approach. So in many different scenarios different objects are fragmented and contribute to a different version of the space debris environment. The results of the single Monte-Carlo runs therefore represent the whole spectrum of possible evolutions of the space debris environment. For the comparison of different scenarios, in general the average of all MC runs together with its standard deviation is used. This method is computationally very expensive due to the propagation of thousands of objects over long timeframes and the application of the MC method. At the Institute of Space Systems (IRAS) a model capable of describing the evolution of the space debris environment has been developed and implemented. The model is based on source and sink mechanisms, where yearly launches as well as collisions and explosions are considered as sources. The natural decay and post mission disposal measures are the only sink mechanisms. This method reduces the computational costs tremendously. In order to achieve this benefit a few simplifications have been applied. The approach of the model partitions the Low Earth Orbit (LEO) region into altitude shells. Only two kinds of objects are considered, intact bodies and fragments, which are also divided into diameter bins. As an extension to a previously presented model the eccentricity has additionally been taken into account with 67 eccentricity bins. While a set of differential equations has been implemented in a generic manner, the Euler method was chosen to integrate the equations for a given time span. For this paper parameters have been derived so that the model is able to reflect the results of the numerical MC-based simulation Long-term Utility for Collision Analysis (LUCA), which is also being developed at the IRAS. The evolution of the population in LEO for a 200 years time span is shown and compared for both approaches using step sizes of 1 year. For selected objects in LEO the collision flux values are shown. Additionally a value called environmental criticality (EC) is derived. It describes the effect an object can have on the space debris environment. In conclusion the field of application for such a fast model is shown.},
   author = {Christopher Kebschull and Philipp Scheidemann and Sebastian Hesselbach and Jonas Radtke and Vitali Braun and H. Krag and Enrico Stoll},
   doi = {10.1016/J.ASR.2016.08.005},
   issn = {0273-1177},
   issue = {1},
   journal = {Advances in Space Research},
   keywords = {Environmental Criticality,Evolution,Space debris environment},
   month = {1},
   pages = {166-180},
   publisher = {Pergamon},
   title = {Simulation of the space debris environment in LEO using a simplified approach},
   volume = {59},
   year = {2017},
}
@article{Liou2011,
   abstract = {Recent analyses on the instability of the orbital debris population in the low Earth orbit (LEO) region and the collision between Iridium 33 and Cosmos 2251 have reignited interest in using active debris removal (ADR) to remediate the environment. There are, however, monumental technical, resource, operational, legal, and political challenges in making economically viable ADR a reality. Before a consensus on the need for ADR can be reached, a careful analysis of its effectiveness must be conducted. The goal is to demonstrate the need and feasibility of using ADR to better preserve the future environment and to explore different operational options to maximize the benefit-to-cost ratio. This paper describes a new sensitivity study on using ADR to stabilize the future LEO debris environment. The NASA long-term orbital debris evolutionary model, LEGEND, is used to quantify the effects of several key parameters, including target selection criteria/constraints and the starting epoch of ADR implementation. Additional analyses on potential ADR targets among the existing satellites and the benefits of collision avoidance maneuvers are also included. © 2011 COSPAR. Published by Elsevier Ltd. All rights reserved.},
   author = {J. C. Liou},
   doi = {10.1016/J.ASR.2011.02.003},
   issn = {0273-1177},
   issue = {11},
   journal = {Advances in Space Research},
   keywords = {Active debris removal,Modeling,Orbital debris},
   month = {6},
   pages = {1865-1876},
   publisher = {Pergamon},
   title = {An Active Debris Removal Parametric Study for LEO Environment Remediation},
   volume = {47},
   year = {2011},
}
@article{LEGEND2004,
   abstract = {A new orbital debris evolutionary model is being developed by the NASA Orbital Debris Program Office at Johnson Space Center. LEGEND, a LEO-to-GEO Environment Debris model, is capable of reproducing the historical debris environment as well as performing future debris environment projection. The model covers the near Earth space between 200 and 40,000 km altitude and outputs debris distributions in one-dimensional (altitude), two-dimensional (altitude, latitude), and three-dimensional (altitude, latitude, longitude) formats. LEGEND is a three-year (2001-2003) project. The historical part of the model has been completed and the future projection part is being developed/tested. The model utilizes a recently updated historical satellite launch database, two efficient and accurate propagators, and a new NASA satellite breakup model. This paper summarizes the justifications for building a full-scale three-dimensional debris evolutionary model, the overall model structure, and several key components of the model. Preliminary model predictions of debris distributions in the Low Earth Orbit (LEO), Medium Earth Orbit (MEO), and Geosynchronous Earth Orbit (GEO) regions are presented. © 2004 COSPAR. Published by Elsevier Ltd. All rights reserved.},
   author = {J. C. Liou and D. T. Hall and P. H. Krisko and J. N. Opiela},
   doi = {10.1016/J.ASR.2003.02.027},
   issn = {0273-1177},
   issue = {5},
   journal = {Advances in Space Research},
   keywords = {Geosynchronous orbit,LEGEND,Low-earth orbit,Space debris},
   month = {1},
   pages = {981-986},
   publisher = {Pergamon},
   title = {{LEGEND} – a Three-dimensional {LEO-to-GEO} Debris Evolutionary Model},
   volume = {34},
   year = {2004},
}
@article{Liou2010,
   abstract = {Active debris removal (ADR) was suggested as a potential means to remediate the low Earth orbit (LEO) debris environment as early as the 1980s. The reasons ADR has not become practical are due to its technical difficulties and the high cost associated with the approach. However, as the LEO debris populations continue to increase, ADR may be the only option to preserve the near-Earth environment for future generations. An initial study was completed in 2007 to demonstrate that a simple ADR target selection criterion could be developed to reduce the future debris population growth. The present paper summarizes a comprehensive study based on more realistic simulation scenarios, including fragments generated from the 2007 Fengyun-1C event, mitigation measures, and other target selection options. The simulations were based on the NASA long-term orbital debris projection model, LEGEND. A scenario where, at the end of mission lifetimes, spacecraft and upper stages were moved to 25-year decay orbits, was adopted as the baseline environment for comparison. Different annual removal rates and different ADR target selection criteria were tested, and the resulting 200-year future environment projections were compared with the baseline scenario. Results of this parametric study indicate that (1) an effective removal strategy can be developed using a selection criterion based on the mass and collision probability of each object, and (2) the LEO environment can be stabilized in the next 200 years with an ADR removal rate of five objects per year.},
   author = {J. C. Liou and N. L. Johnson and N. M. Hill},
   doi = {10.1016/J.ACTAASTRO.2009.08.005},
   issn = {0094-5765},
   issue = {5-6},
   journal = {Acta Astronautica},
   keywords = {Active debris removal,Orbital debris,Population growth},
   month = {3},
   pages = {648-653},
   publisher = {Pergamon},
   title = {Controlling the growth of future LEO debris populations with active debris removal},
   volume = {66},
   year = {2010},
}
@article{Boley2021,
   abstract = {The rapid development of mega-constellations risks multiple tragedies of the commons, including tragedies to ground-based astronomy, Earth orbit, and Earth’s upper atmosphere. Moreover, the connections between the Earth and space environments are inadequately taken into account by the adoption of a consumer electronic model applied to space assets. For example, we point out that satellite re-entries from the Starlink mega-constellation alone could deposit more aluminum into Earth’s upper atmosphere than what is done through meteoroids; they could thus become the dominant source of high-altitude alumina. Using simple models, we also show that untracked debris will lead to potentially dangerous on-orbit collisions on a regular basis due to the large number of satellites within mega-constellation orbital shells. The total cross-section of satellites in these constellations also greatly increases the risk of impacts due to meteoroids. De facto orbit occupation by single actors, inadequate regulatory frameworks, and the possibility of free-riding exacerbate these risks. International cooperation is urgently needed, along with a regulatory system that takes into account the effects of tens of thousands of satellites.},
   author = {Aaron C. Boley and Michael Byers},
   doi = {10.1038/s41598-021-89909-7},
   isbn = {0123456789},
   issn = {2045-2322},
   issue = {1},
   journal = {Scientific Reports 2021 11:1},
   keywords = {Aerospace engineering,Environmental impact,Sustainability},
   month = {5},
   pages = {1-8},
   pmid = {34017017},
   publisher = {Nature Publishing Group},
   title = {Satellite mega-constellations create risks in Low Earth Orbit, the atmosphere and on Earth},
   volume = {11},
   year = {2021},
}

@article{Pardini2021,
   abstract = {The evolution of cataloged orbital debris in low Earth orbit (LEO) over the last quarter of century was analyzed in detail, to gather insights on the development of space activities, on the effectiveness of the debris mitigation measures recommended in the meantime, and on the environmental impact of fragmentations, in particular collisions, both intentional and accidental. The main conclusion was that the observed evolution matched on the whole the predictions of the unmitigated business-as-usual scenarios simulated twenty years ago, and that the benefits caused by the progressive worldwide adoption of mitigation measures were unfortunately offset by a couple of catastrophic collisions and prolonged weak solar activity. Concerning the recorded growth of cataloged fragmentation debris, nowhere have the signs of an exponential increase been revealed so far. Nevertheless, the overall picture has worsened during the last quarter of a century and extreme care is required in planning and conducting new space activities from now on, especially in a phase of increased and ever more rapid exploitation. In order to assess the sustainability of space activities, especially over the next 10–30 years, several environmental criticality indexes have been introduced and discussed, estimating their current values in LEO, as well as their magnitudes associated with specific scenarios of debris growth. They could provide simple tools for evaluating the relative and absolute impact on the debris environment, either in LEO as a whole or in specific altitude shells, of new spacecraft deployments and operations, as in the case of mega-constellations of satellites. The main result of this preliminary analysis was that all indexes were consistent in indicating that from one third to one half of the LEO capacity to sustain long-term space activities – as they are currently conceived – has already been saturated. The 2020s, with their many planned launches, will therefore be crucial years for enforcing more effective debris mitigation and remediation measures.},
   author = {Carmen Pardini and Luciano Anselmo},
   doi = {10.1016/J.ACTAASTRO.2021.03.030},
   issn = {0094-5765},
   journal = {Acta Astronautica},
   keywords = {Cataloged objects evolution,Environmental criticality indexes,Low earth orbit,Space debris,Sustainability of orbital activities},
   month = {7},
   pages = {11-22},
   publisher = {Pergamon},
   title = {Evaluating the impact of space activities in low earth orbit},
   volume = {184},
   year = {2021},
}
@article{Obispo2013,
   author = {San Luis Obispo and Connor D Noyes},
   city = {San Luis Obispo, California},
   doi = {10.15368/theses.2013.66},
   institution = {California Polytechnic State University},
   journal = {Master's Theses},
   keywords = {Space Traffic Management,Sun-synchronous Orbit},
   month = {6},
   title = {Characterization of the Effects of a Sun-Synchronous Orbit Slot Architecture on the Earth's Orbital Debris Environment},
   year = {2013},
}
@article{Pardini2016,
   abstract = {A new ranking index was developed and applied to a wide set of rocket body families, characterized by stage dry masses greater than 500 kg and by the presence of at least 5 stages abandoned in LEO. The upper stages selected accounted for more than 80% of the unclassified rocket bodies in LEO and nearly 95% of the associated dry mass. The detailed results obtained for 657 objects clearly identified the most critical altitude-inclination bands and stage models, to be targeted first if and when a debris remediation strategy including the active removal of intact abandoned objects were deemed necessary. Apart from the evaluation of the criticality regarding the long-term evolution of the debris environment, resulting in a priority listing for optimal active removal, the application of the new ranking index is not limited to debris remediation. In fact, if applied before launch to spacecraft and rocket bodies to be disposed in orbit, at the end of mission, it would provide an additional debris mitigation analysis tool for evaluating competing disposal options. Concerning the rocket bodies abandoned in LEO, 274 resulted to have a criticality equal or larger than the average intact object abandoned in an 800 km sun-synchronous orbit. Among them, 243 belonged to the Russian Federation and Ukraine, 25 to China, 5 to Europe and 1 to Japan. In addition to being concentrated in relatively few and narrow altitude-inclinations bands, the most numerous rocket body families often present a quite uniform distribution in right ascension of the ascending node, which is especially convenient for multiple target removal missions.},
   author = {Carmen Pardini and Luciano Anselmo},
   doi = {10.1016/J.ACTAASTRO.2016.04.035},
   issn = {0094-5765},
   journal = {Acta Astronautica},
   keywords = {Abandoned rocket bodies in LEO,Active removal,Environmental criticality,Geopolitical distribution,Ranking index,Space debris},
   month = {9},
   pages = {243-257},
   publisher = {Pergamon},
   title = {Characterization of abandoned rocket body families for active removal},
   volume = {126},
   year = {2016},
}
@article{Pardini2018,
   abstract = {Approximately 95% of the mass in Earth orbit is currently concentrated in about 6700 intact objects, of which nearly 80% are abandoned and more than 90% cannot be maneuvered. The intact objects abandoned in low Earth orbit (LEO) above 650 km, i.e. with an average residual lifetime of more than 25 years, represent the main potential mass reservoir for the generation of new detrimental orbital debris in case of mutual collisions with the existing debris environment, taking into account that an 800 g impactor may be sufficient, in principle, to shatter a 1000 kg spacecraft or rocket stage. Since the 1980's, several mitigation measures were promoted and agreed at the international level in order to prevent the occurrence of new breakups in space and put under control the accumulation of mass abandoned in orbit, but unfortunately the level of compliance with such guidelines, requirements or standards is still far from satisfactory. Moreover, the appearance on the scene of space activity of new private and government actors from a growing number of countries makes the proper management of the circumterrestrial space a task of increasing complexity, taking also into account the rapid emerging of new potential applications, disrupting technologies and operational approaches quite different from the past. In this rapidly evolving environment, it might be useful to have a simple and flexible instrument for evaluating the potential criticality for the environment of massive objects placed or abandoned in LEO. With this goal, in the last few years, a particular effort was devoted to the development of various “criticality indexes” then applied for evaluating many families of rocket bodies and selected spacecraft. In this paper, with the underlining ambition to be simple, intuitive and relevant, from an environmental point of view, a couple of the most complete indexes were coherently applied in order to assess the potential criticality of the most massive objects abandoned in LEO. The results obtained are presented here in detail, also highlighting how these ranking approaches might be used both for debris mitigation, for instance to choose an appropriate disposal orbit for either spacecraft or upper stages to be dismissed at the end-of-life, and for debris remediation, as a guide in the selection of the most relevant targets for active debris removal, if and when such missions will become practicable.},
   author = {Carmen Pardini and Luciano Anselmo},
   doi = {10.1016/J.ACTAASTRO.2018.01.028},
   issn = {0094-5765},
   journal = {Acta Astronautica},
   keywords = {Criticality index,Intact objects,Low Earth orbit,Mitigation,Remediation ranking,Space debris},
   month = {4},
   pages = {51-75},
   publisher = {Pergamon},
   title = {Evaluating the environmental criticality of massive objects in LEO for debris mitigation and remediation},
   volume = {145},
   year = {2018},
}
@article{Reiland2021,
   abstract = {We aim to provide satellite operators and researchers with an efficient means for evaluating and mitigating collision risk during the design process of mega-constellations. We first introduce a novel algorithm for conjunction prediction that relies on large-scale numerical simulations and uses a sequence of filters to greatly reduce its computational expense. We then use this brute-force algorithm to establish baselines of endogenous (intra-constellation), or self-induced, conjunction events for the FCC-reported designs of the OneWeb LEO and SpaceX Starlink mega-constellations. We demonstrate how these deterministic results can be used to validate more computationally efficient, stochastic techniques for close-encounter prediction by adopting a new probabilistic approach from Solar-System dynamics as a simple test case. Finally, we show how our methodology can be applied during the design phase of large constellations by investigating Minimum Space Occupancy (MiSO) orbits, a generalization of classical frozen orbits that holistically account for the perturbed-Keplerian dynamics of the Earth-satellite-Moon-Sun system. The results indicate that the adoption of MiSO orbital configurations of the proposed mega-constellations can significantly reduce the risk of endogenous collisions with nearly indistinguishable adjustments to the nominal orbital elements of the constellation satellites.},
   author = {Nathan Reiland and Aaron J. Rosengren and Renu Malhotra and Claudio Bombardelli},
   doi = {10.1016/J.ASR.2021.01.010},
   issn = {0273-1177},
   issue = {11},
   journal = {Advances in Space Research},
   keywords = {Dynamical evolution and stability,Frozen orbits,Mega-constellations,Satellite conjunction,Space debris},
   month = {6},
   pages = {3755-3774},
   publisher = {Pergamon},
   title = {Assessing and minimizing collisions in satellite mega-constellations},
   volume = {67},
   year = {2021},
}
@article{,
   abstract = {GMV is currently developing a software tool for ESOC, ESA's European Space Operations Centre, which shall forecast close conjunctions of selected spacecraft with over 8000 objects included in the US Satellite Catalog. The Collision Risk Assessment Tool (CRASS), shall generate collision risk estimates and collision warnings based on collision probability for a time span on the order of one week. © 2004 COSPAR. Published by Elsevier Ltd. All rights reserved.},
   author = {J. R. Alarcón-Rodríguez and F. M. Martínez-Fadrique and H. Klinkrad},
   doi = {10.1016/J.ASR.2003.01.015},
   issn = {0273-1177},
   issue = {5},
   journal = {Advances in Space Research},
   keywords = {Collision risk assessment tool,Space debris},
   month = {1},
   pages = {1120-1124},
   publisher = {Pergamon},
   title = {Development of a collision risk assessment tool},
   volume = {34},
   year = {2004},
}
@article{Rossi2015,
   abstract = {The future space debris environment will be governed by the production of fragments coming from massive breakups. In order to identify the most relevant parameters influencing the long term evolution of the environment and to assess the criticality of selected space objects in different regions of the circumterrestrial space, a large parametric study was performed. In this framework some indicators were produced to quantify and rank the relevance of selected fragmentations on the long term evolution of the space debris population. Based on the results of the fragmentation studies, a novel analytic index, the Criticality of Spacecraft Index (CSI), aimed at ranking the environmental criticality of abandoned objects in Low Earth Orbit (LEO), was formulated. It takes into account the physical characteristics of a given object, its orbit and the environment where this is located. The results corresponding to a sample of LEO objects in the initial population at the epoch of January 1, 2020 and mass larger than 100 kg are shown.},
   author = {A. Rossi and G. B. Valsecchi and E. M. Alessi},
   doi = {10.1016/J.ASR.2015.02.027},
   issn = {0273-1177},
   issue = {3},
   journal = {Advances in Space Research},
   keywords = {Fragmentations,Long term evolution,Space debris,Space environment},
   month = {8},
   pages = {449-460},
   publisher = {Pergamon},
   title = {The Criticality of Spacecraft Index},
   volume = {56},
   year = {2015},
}
@article{Trozzi2021,
   abstract = {The ability of space activities to benefit Earth and its people is now threatened by the increasing density of objects in orbit. If no mitigation measures are taken, the population could reach a level in the future at which collisions would continue to increase the number of debris in orbit, even without new launches. Addressing the need for space sustainability means preventing negative trends from becoming norms and ensure that outer space can be used for many years to come. The expansion of space activities offers opportunities to expand access to the benefits of space applications on Earth, but it poses new challenges to maintaining a safe operational environment in space. Space may seem vast, but the orbits around Earth in which satellites reside are a limited natural resource. Like the Earth's non-renewable resources (i.e., minerals and fossil fuels), these unique orbital regions, that are now essential for humanity, exist in nature in a limited way because their regeneration involves the passage of many years. The topic of sustainability is not a new one, and many studies have been conducted on the Earth's resources over the years. From what has been done and is being done for this problem on Earth, we take the cue to analyse and address a possible application in the space field as well. Particularly, the concept of capacity of an ecosystem is investigated and related to the space debris environment. In this work a debris evolution model, based on MISSD (Model for Investigating control Strategies for Space Debris) developed by in Somma et al. (2017), is built. The model is a source-sink debris evolutionary model based on a set of first order differential equations, which describe the injection and removal rates of objects in several altitude bands. Explosions and collisions generate fragments via the standard NASA breakup model, while drag, the only natural sink mechanism, is computed through a piecewise exponential model of the atmospheric density. The post mission disposal is the other significant removing mechanism considered in the model. The evolutionary model is used to study the future trends of the space environment and different definitions of capacity are investigated to find a sustainable future scenario. Various possible thresholds were assumed and checked; values derived from studies of the limits of space environment as well as techniques used on earth regarding limitations of CO 2 and other harmful agents in different domains.},
   author = {Valeria Trozzi and Camilla Colombo and Mirko Trisolini},
   journal = {72 nd International Astronautical Congress (IAC)},
   keywords = {environment capacity,evolutionary model,mitigation guidelines,space debris},
   pages = {25-29},
   title = {Analysis of possible definitions of the space environment capacity to pursue long-term sustainability of space activities},
   year = {2021},
}
@thesis{Obispo2012,
   abstract = {Space debris growth and an influx in space traffic will create a need for increased space traffic management. Due to orbital population density and likely
future growth, the implementation of a slot architecture to Sun-synchronous orbit
is considered in order to mitigate conjunctions among active satellites. This paper
furthers work done in Sun-synchronous orbit slot architecture design and focuses
on two main aspects. First, an in-depth relative motion analysis of satellites with
respect to their assigned slots is presented. Then, a method for developing a slot
architecture from a specific set of user defined inputs is derived},
   author = {San Luis Obispo and Eric Watson},
   keywords = {cal poly,masters,thesis},
   month = {5},
   title = {Sun-Synchronous Orbit Slot Architecture Analysis and Development},
   year = {2012},
}
@article{Weeden2008,
   abstract = {Sun-synchronous orbit (SSO) satellites serve many important functions, primarily in the areas of Earth reconnaissance and weather. The orbital parameters of altitude, inclination and right ascension which allow for the unique utility of Sun-sync orbit limit these satellites to a very specific region of space. The popularity of these satellite missions combined with the use of similar engineering solutions has resulted in the majority of current Sun-sync satellites within this region having very similar inclinations and altitudes while also spaced around the Equator in right ascension, creating the opportunity for conjunctions at the polar crossing points and a serious safety issue that could endanger long-term sustainability of SSO. This paper outlines the development of a new architecture of SSO zoning to create specific slots separating SSO satellites in altitude, right ascension and time at all orbital intersections while minimizing the limitations on utility. A methodical approach for the development of the system is presented along with the work-to-date and a software tool for calculating repeating ground track orbits. The slot system is intended to allow for continued utility of and safe operation within SSO while greatly decreasing the chance of collisions at orbital intersections. This architecture is put forward as one possible element of a new Space Traffic Management (STM) system with the overall goal of maintaining the safe and continued used of space by all actors. © 2008 by Brian C. Weeden.},
   author = {B. Weeden and K. Shortt},
   doi = {10.2514/6.2008-3547},
   isbn = {9781624101670},
   journal = {SpaceOps 2008 Conference},
   title = {Development of an architecture of sun-synchronous orbital slots to minimize conjunctions},
   year = {2008},
}
@article{Bradley2009,
   abstract = {We model the orbital debris environment by a set of differential equations with parameter values that capture many of the complexities of existing three-dimensional simulation models. We compute the probability that a spacecraft gets destroyed in a collision during its operational lifetime, and then define the sustainable risk level as the maximum of this probability over all future time. Focusing on the 900- to 1000-km altitude region, which is the most congested portion of low Earth orbit, we find that - despite the initial rise in the level of fragments - the sustainable risk remains below 10 - 3 if there is high (>98%) compliance to the existing 25-year postmission deorbiting guideline. We quantify the damage (via the number of future destroyed operational spacecraft) generated by past and future space activities. We estimate that the 2007 FengYun 1C antisatellite weapon test represents ≈ 1 % of the legacy damage due to space objects having a characteristic size of ≥ 10 cm, and causes the same damage as failing to deorbit 2.6 spacecraft after their operational life. Although the political and economic issues are daunting, these damage estimates can be used to help determine one-time legacy fees and fees on future activities (including deorbit noncompliance), which can deter future debris generation, compensate operational spacecraft that are destroyed in future collisions, and partially fund research and development into space debris mitigation technologies. Our results need to be confirmed with a high-fidelity three-dimensional model before they can provide the basis for any major decisions made by the space community. © 2009 COSPAR.},
   author = {Andrew M. Bradley and Lawrence M. Wein},
   doi = {10.1016/J.ASR.2009.02.006},
   issn = {0273-1177},
   issue = {9},
   journal = {Advances in Space Research},
   keywords = {Antisatellite weapon test,Low Earth orbit,Mitigation,Space debris},
   month = {5},
   pages = {1372-1390},
   publisher = {Pergamon},
   title = {Space debris: Assessing risk and responsibility},
   volume = {43},
   year = {2009},
}

@article{McKnight2013,
   abstract = {An analysis is performed of the orbital debris collision hazard to operational spacecraft at geosynchronous orbit (GEO). As part of the examination, the contribution of individual components of the population are considered and presented to provide a clearer linkage between object characteristic and resulting risk. Our examination of GEO collision risk reveals several critical new insights: (1) the current probability of collision in GEO is relatively low, yet the future is difficult to predict due to our limited ability to observe objects in GEO and the uncertainty in past and future debris-generating events in GEO; (2) the probability of collision in GEO is not uniform by longitude - it is seven times greater in regions centered about the geopotential wells; (3) the probability of a mission-terminating collision is greatly dependent upon the approximately 2200 objects in the 10 cm-1 m range observed in GEO but not yet cataloged; (4) hardware relocated to GEO graveyard disposal orbits pose a potential additional, but not fully understood, collision hazard to operational GEO satellites; and (5) the collision hazard throughout the course of a day or year is highly episodic (i.e. non-uniform). © 2012 IAA.},
   author = {Darren S. McKnight and Frank R. Di Pentino},
   doi = {10.1016/J.ACTAASTRO.2012.12.006},
   issn = {0094-5765},
   journal = {Acta Astronautica},
   keywords = {Collision hazard,Geosynchronous orbit,Orbital debris},
   month = {4},
   pages = {73-82},
   publisher = {Pergamon},
   title = {New insights on the orbital debris collision hazard at GEO},
   volume = {85},
   year = {2013},
}
@article{Frazzoli1996,
   abstract = {Orbital break-ups produce a large number of fragments, which constitute an obvious hazard for other satellites in nearby orbits. Of these fragments, many are too small to be detected by ground-based facilities: this leads to the need for mathematical modelling as a tool for adequate risk analysis. In this paper an average spatial density model is presented. It is based on the Gauss analogy and, for unperturbed Keplerian orbits, it matches the asymptotic density model developed by other authors. Risk analysis for satellite constellations is an interesting application of debris cloud evolution models: the survivability of a constellation as a whole following the break-up of one of its satellites is obviously of primary concern in the constellation design. Risk analysis is conducted over a number of traditional configurations in order to achieve an additional constraint on the design parameters. Results indicate the remarkable influence of the fragmentation point position along the orbit; moreover, the higher risk for low orbit and the advantage of placing more satellites on a limited number of planes are assessed. © 1997 Published by Elsevier Science Ltd. All rights reserved.},
   author = {Emilio Frazzoli and Giovanni B. Palmerini and Filippo Graziani},
   doi = {10.1016/S0094-5765(96)00156-7},
   issn = {0094-5765},
   issue = {6},
   journal = {Acta Astronautica},
   month = {9},
   pages = {439-445},
   publisher = {Pergamon},
   title = {Debris cloud evolution: Mathematical modelling and application to satellite constellation design},
   volume = {39},
   year = {1996},
}
@article{Cordelli1998,
   abstract = {By means of the code STAT, developed in the past four years in Pisa under an ESA contract, we have carried out a number of numerical simulations of the long term evolution of the orbital debris population, and monitored the growth in time of the number of objects larger than 1 mg in mass. Previous work had shown that after a phase of gradual, quasi-linear growth due to launches and explosions, collisions in the low-orbit population lead to a kind of a chain reaction, yielding a runaway proliferation of fragments. The epoch at which this behavior takes place as well as the characteristic time constant of the nearly-exponential growth phase are sensitively related to some parameters of the physical model adopted for the collisional outcomes. The most critical of such parameters is the fragmentation threshold Q *, defined as the limiting value of the ratio between the projectile kinetic energy and the target mass which discriminates between small scale "cratering" impacts and disruptive collisions. Here we report on the results of a set of simulations performed by varying Q * by plus or minus a factor two with respect to the nominal value of 4.5 × 104 J/kg, inferred from laboratory experiments. The main results of these simulations are the following: first, we confirm that a phase of nearly-exponential runaway growth of the small-size debris population is always observed, but the initial "waiting time" interval is at least ≈200 years for our range of Q* values: second, the onset time for the exponential regime as well as its characteristic time constant are growing functions of Q* ; and third, this behavior agrees well with the forecasts of much simpler mathematical models developed earlier (Farinella and Cordelli, Science \& Global Security 2, 365-378, 1991). Our results highlight the need for more extensive experimental estimates of the fragmentation threshold parameter and its dependence on the size, shape and structure of the space objects. Such estimates should then be incorporated into a future generation of more realistic simulation models. © 1998 Elsevier Science Ltd. All rights reserved.},
   author = {A. Cordelli and P. Farinella and A. Rossi},
   doi = {10.1016/S0032-0633(97)00217-1},
   issn = {0032-0633},
   issue = {6-7},
   journal = {Planetary and Space Science},
   month = {6},
   pages = {691-699},
   publisher = {Pergamon},
   title = {The influence of the fragmentation threshold on the long term evolution of the orbital debris environment},
   volume = {46},
   year = {1998},
}
@article{Cordelli1993,
   abstract = {Earth-orbiting objects can undergo high-velocity mutual collisions which affect their size distribution by generating swarms of fragments, playing the role of potential new projectiles. We are developing a model which simulates this collisional evolution process by integrating a set of 150 coupled, nonlinear, first-order differential equations which include various source and sink terms. Some preliminary results are illustrated, showing that on the long term the impact process can cause a catastrophic decrease of the spacecraft population, in particular in the shell between 700 and 1000 km altitudes. © 1993.},
   author = {A. Cordelli and P. Farinella and L. Anselmo and C. Pardini and A. Rossi},
   doi = {10.1016/0273-1177(93)90593-Z},
   issn = {0273-1177},
   issue = {8},
   journal = {Advances in Space Research},
   month = {8},
   pages = {215-219},
   publisher = {Pergamon},
   title = {Future collisional evolution of Earth-orbiting debris},
   volume = {13},
   year = {1993},
}
@inproceedings{Kelso2009,
   abstract = {Iridium 33-an operational US communications satellite in low-Earth orbit-was struck and destroyed by Cosmos 2251-a long-defunct Russian communications satellite. This is the first time since the dawn of the Space Age that two satellites have collided in orbit. To better understand the circumstances of this event and the ramifications for avoiding similar events in the future, this paper provides a detailed analysis of the predictions leading up to the collision, using various data sources, and looks in detail at the collision, the evolution of the debris clouds, and the long-term implications for satellite operations .},
   author = {T S Kelso},
   journal = {19th AIAA/AAS Astrodynamics Specialist Conference},
   title = {Analysis of the Iridium 33-Cosmos 2251 Collision},
   year = {2009},
}
@article{McDonnell1993,
   abstract = {Impact data from craters on finite targets and thin foil perforations are used to establish impact distributions for key pointing directions on the returned spacecraft LDEF over sizes ranging from sub-micron to millimetres. Using thin and thick target data corresponding to the same average impactor fluxes, equivalences are established. From such merged distributions and from variations in flux with pointing direction, average flux distributions at constant crater size are established for LDEF's principal pointing directions and, incorporating LDEF's offset angle, further models for the flux distribution relative to LDEF's orbit vector. Though natural meteoroids dominate at medium dimensions, orbital particulates and space debris are evident at micron and millimetre crater dimensions. For the natural particulates a mean velocity ranging between 16.7 and 22kms-1 (depending on particle size) and a density of 1.0±0.3gcm-3 is indicated. For the microdebris, crater morphology shows that a higher density is required. Asymmetries in the North and South fluxes point to a non-uniform meteoroid population; this natural component on LDEF is shown to agree very well with that calculated for the interplanetary meteoroid flux. The model fluxes are available (electronic and hard copy) through the Meteoroid and Debris Special Investigation Group Database. © 1993.},
   author = {J. A.M. McDonnell and S. P. Deshpande and D. H. Niblett and M. J. Neish and P. J. Newman},
   doi = {10.1016/0273-1177(93)90572-S},
   issn = {0273-1177},
   issue = {8},
   journal = {Advances in Space Research},
   month = {8},
   pages = {87-101},
   publisher = {Pergamon},
   title = {The near Earth space impact environment — An LDEF overview},
   volume = {13},
   year = {1993},
}
@article{Durin2022,
   abstract = {Micrometeoroids and orbital debris (M\&D) are an important component of the space environment. High velocity interaction with spacecraft could be of serious concern for the operation of long-lived space structures and for manned operations in space. Since the beginning of space exploration, dedicated experiments designed to sample the low Earth orbit orbital debris and meteoroid environment have been used in low Earth orbits. Upon the SAC-D mission, an experiment package from CNES, CARMEN was deployed. One of the experiments, SODAD-2 was devoted to the detection of micrometeoroid and space debris. The capacitor type sensors allow the detection of particles larger than 1 µm in diameter. This was the first dust measurement on a sun-synchronous orbit. The behaviour of the experiment was nominal and impact flux data recorded are compared with similar experiments and with current flux models. Most of the impacts appear to be not random and some of them could be associated with peculiar events, having generated particles at a higher altitude. The same trend was observed on a similar experiment flown on the ISS.},
   author = {Ch Durin and J. C. Mandeville and J. M. Perrin},
   doi = {10.1016/J.ASR.2022.02.045},
   issn = {0273-1177},
   issue = {10},
   journal = {Advances in Space Research},
   keywords = {Impact sensors,In-situ space experiments,Micrometeoroids,Rocket exhaust,Space debris},
   month = {5},
   pages = {3856-3863},
   publisher = {Pergamon},
   title = {Active detection of micrometeoroids and space debris SODAD-2 experiment on SAC-D satellite},
   volume = {69},
   year = {2022},
}

@article{Rhatigan2020,
   abstract = {Attention to the need to deorbit spacecraft at end-of-life will only intensify as space-faring nations grapple with the problems of increasingly crowded orbits. The use of drag devices for spacecraft self-disposal in low Earth orbit (LEO) merits review now. Drag-enhancing deorbit devices can be used to offset propellant reserved for deorbit operations and to extend mission life. Drag devices offer increased compliance with debris mitigation standards and can also offer other system-level advantages such as mass savings. We analyze the “trade-space” for spacecraft that are best suited to make use of this technology with specific examples. Our findings suggest that drag devices are well suited for both small and mid-sized LEO spacecraft. The suitability and feasibility of drag devices for small spacecraft (<200 kg) are proven and we review what has been achieved in this regard. Many mid-sized spacecraft are likely to burn-up during reentry and thus likely to meet the less-than-1-in-10,000 casualty risk requirement. We address recent progress in this area; showing that only moderate increases in cross-sectional area (~ tens of square meters) are necessary to apply this technology to mid-sized spacecraft to reduce the orbital lifetime below the prescribed 25-year limit. Drag devices with such areas have been demonstrated, albeit not on mid-size spacecraft. We address design guidelines to improve the attractiveness of drag devices for the larger classes of spacecraft, along with developmental and research opportunities to expand the technology beyond the demonstration phase.},
   author = {Jennifer L. Rhatigan and Wenschel Lan},
   doi = {10.1016/J.JSSE.2020.07.026},
   issn = {2468-8967},
   issue = {3},
   journal = {Journal of Space Safety Engineering},
   month = {9},
   pages = {340-344},
   publisher = {Elsevier},
   title = {Drag-enhancing deorbit devices for spacecraft self-disposal: A review of progress and opportunities},
   volume = {7},
   year = {2020},
}
@article{Petro1992,
   abstract = {This paper will summarize a range of techniques that have been proposed for controlling the growth of manmade debris in Earth orbit. Several techniques developed in studies at NASA Johnson Space Center will be described in detail. These techniques include the retrieval of inoperative satellites with an orbital maneuvering vehicle and self-disposal devices for satellites and upper stages. Self-disposal devices include propulsive deorbit motors and passive drag-augmentation devices. Concepts for sweeping small debris from the orbital environment will also be described. An evaluation of the technical feasibility and economic practicality of the various control methods will be summarized. In general, methods that prevent the accumulation of large debris objects were found to provide greater promise for control of the debris problem than methods of removing small debris particles. © 1990 by the American Institute of Aeronautics and Astronautics, Inc.},
   author = {Andrew J. Petro},
   doi = {10.2514/3.26343},
   issn = {00224650},
   issue = {2},
   journal = {Journal of Spacecraft and Rockets},
   pages = {260-263},
   title = {Techniques for orbital debris control},
   volume = {29},
   year = {1992},
}
@inproceedings{Alsup2019,
   abstract = {The benefits and uses of drag devices for self-disposal of mid-sized spacecraft (400 kg) in low Earth orbit are analyzed in this paper. Our analysis suggest that drag devices are well suited for small as well as for mid-sized spacecraft. The suitability and feasibility of drag devices for small spacecraft (<50 kg) is already well established. However, the use of drag devices for mid-sized spacecraft has not yet received the same level of attention. Here we show that for mid-sized spacecraft only moderate increases in cross-sectional areas, in the order of ten square meters, are required to reduce the orbital lifetime below the prescribed 25-year limit. Drag devices with such areas have been demonstrated, albeit not on mid-size spacecraft. Furthermore, these devices would offer attractive options to either offset fuel reserved for deorbit operations, or to extend mission life. In addition to the potential fuel-mass savings, drag devices can also offer other system-level advantages which we articulate. In order to advance the technology readiness level for use on mid-size spacecraft, we offer a conceptual design of a modular drag device integrated on a mid-size spacecraft. We chose an existing spacecraft (NASA's EO-1), whose operators were faced with the difficult decision to deorbit with remaining fuel on-board or extend mission life. We posit, and demonstrate with a realistic conceptual design, that a modular drag device could have allowed the desired life extension and enabled self-disposal.},
   author = {Katrina P. Alsup and Farsai Anantachaisilp and Justin L. Komma and Keith B. Lobo and Bianca L. Lovdahl and Jessica R. Shapiro and Jennifer L. Rhatigan and Marcello Romano and Josep Virgili-Llop},
   doi = {10.1109/AERO.2019.8741759},
   isbn = {978-1-5386-6854-2},
   journal = {2019 IEEE Aerospace Conference},
   month = {3},
   pages = {1-16},
   publisher = {IEEE},
   title = {Drag-Enhancing Deorbit Devices for Mid-Sized Spacecraft Self-Disposal},
   volume = {2019-March},
   year = {2019},
}
@misc{McDowell2021,
   author = {Jonathan McDowell},
   month = {6},
   title = {Jonathan McDowell on Twitter: "Recent Starlink launches are using plane-drift to share sats from a launch among even more orbit planes. This also increases the amount of time sats spend in orbit raising. Here is the launch from Feb 4, with 23% of sats still not at final altitude after over 4 months https://t.co/XdrZbboB3E" / Twitter},
   url = {https://twitter.com/planet4589/status/1404957118168506373/photo/1},
   year = {2021},
}
@misc{McDowell2022,
   author = {Joanathan McDowell},
   month = {1},
   title = {Jonathan McDowell on Twitter: "Time for a look at the OneWeb constellation, which now has 396 satellites in orbit. https://t.co/UyGPPet3Pd" / Twitter},
   url = {https://twitter.com/planet4589/status/1482757237483491333},
   year = {2022},
}


@misc{Lifson2022,
   abstract = {Shell-wise orbital slotting in Low Earth Orbit (LEO) can improve space safety, simplify space traffic coordination and management, and optimize orbital capacity. This paper describes two methods to generate 2D Lattice Flower Constellations (2D-LFCs) that are defined with respect to either an arbitrary degree or an arbitrary degree and order Earth geopotential. By generating shells that are quasi-periodic and frozen with respect to the Earth geopotential, it is possible to safely stack shells with vertical separation distances smaller than the osculating variation in semi-major axis of each shell or a corresponding Keplerian 2D-LFC propagated under an aspherical geopotential. This helps mitigate the single inclination per shell requirement in prior work by admitting more shells for a given orbital volume while retaining self-safe phasing in each shell. These methods exploit previous work on the Time Distribution Constellation formulation and designs of closed 2D-LFCs under arbitrary Earth geopotentials using RGT orbits. Factors that influence the widths and shapes of these frozen shells are identified. Simplified formulas for estimating shell geometry and thickness are presented. It is shown that sequencing shells to group similar or ascending inclinations improves capacity versus arbitrary inclination ordering.},
   author = {Miles Lifson and David Arnas and Martin Avendaño and Richard Linares},
   title = {A Method for Generating Closely Packed Orbital Shells and the Implication on Orbital Capacity},
   year = {2022},
}
@article{Patera2012,
   abstract = {A method of calculating the collision probability between two orbiting objects given the respective state vectors and error covariance matrices is developed. The methodology is valid for the general case and does not require simplifying assumptions. It is computationally efficient and applicable to satellites of irregular shape. Analytical techniques are used to reduce the problem to that of integrating a two-dimensional symmetric probability density over a region representing the combined hard body of the colliding objects. The symmetric form of the probability density enables the two-dimensional integral to be reduced to a one-dimensional path integral that permits easy numerical implementation and reduces computational effort. Test case results are in good agreement with those generated by other collision probability tools.},
   author = {R. P. Patera},
   doi = {10.2514/2.4771},
   issn = {15333884},
   issue = {4},
   doi={10.2514/2.4771},
   keywords = {Computer Programs,Computing,Geostationary Satellites,Launch Vehicles,Monte Carlo Simulation,Numerical Integration,Orbital Elements,Probability Density Functions,RADAR,Space Shuttle},
   month = {5},
   pages = {716-722},
   publisher = {American Inst. Aeronautics and Astronautics Inc.},
   title = {General Method for Calculating Satellite Collision Probability},
   volume = {24},
   year = {2012},
}
@inproceedings{Rowland2021,
   abstract = {We present LeoLabs' worldwide network of phased-array radars. LeoLabs' network consists of four operational radar sites, two Ultra High Frequency and two S-band, with an additional S-band radar site under construction. We show quantitative analyses of the radar network's performance, including network and component level performance met-rics. Comparisons to independent data sets demonstrate the instrumentation's accuracy and precision, while comparisons amongst the radar sites demonstrate the self-consistency of LeoLabs' measurements and precision of LeoLabs' orbital state vector estimates. We also show simulated network performance in cataloging and tracking previously-uncataloged resident space objects. We show how the network can be used for a variety of tasks in addition to tracking RSOs in LEO. We provide characterization of the network's performance during Launch and Early Orbit phase operations. Finally, we show that LeoLabs' radars are capable of detecting objects in geostationary orbit (GEO). This proves that phased-array radars are a viable technology for tracking objects in GEO.},
   author = {James Rowland and Darren Mcknight and Bonnie Prado Pino and Benedikt Reihs and Matthew A Stevenson},
   journal = {Advanced Maui Optical and Space Surveillance Technologies (AMOS) Conference},
   title = {A Worldwide Network of Radars for Space Domain Awareness in Low Earth Orbit},
   year = {2021},
}
@inproceedings{Finkleman2008,
   author = {David Finkleman and Daniel L Oltrogge and Anthony Faulds and Joseph Gerber},
   city = {San Diego, CA},
   journal = {AAS/AIAA Astrodynamics Specialist Conference},
   publisher = {American Astronautical Society},
   title = {Analysis of the response of a space surveillance network to orbital debris events},
   year = {2008},
}

@inproceedings{Talent2007,
   abstract = {Over the past several decades there has been increasing concern regarding the growth of the orbital debris population in the Low Earth Orbit (LEO) environment. Even under the best of circumstances the debris population may be expected to increase under conditions of ambient use by the space-faring nations of the world. It is easy to see that such a situation will obtain since the operational lifetimes of most on-orbit systems are typically less than a decade, while their orbital lifetimes may be many decades to hundreds of years or more. Historically, very little has been done regarding the removal of defunct orbital systems. Making matters worse, there have been many cases of spontaneous explosion of derelict upper stages on orbit. In such an event, a single large "hazard to navigation" becomes hundreds to thousands of pieces of orbiting shrapnel. As the numbers of debris objects increases, for whatever reason, so does the threat of collision with high-value operational assets. Thus, given the importance of minimizing orbital debris in LEO, it is obvious that any nation conducting anti-satellite (ASAT) tests should do so in a responsible fashion-minimizing the long-term deposition of large numbers of orbital debris objects at operational LEO altitudes. It is the thesis of this paper that the January 2007 ASAT test conducted by the Chinese government was particularly careless in this regard. In support of this statement, Oceanit's LEO environment model, PODEM (patented in 2004), was employed. The Chinese ASAT test was conducted successfully at an altitude of about 850 km producing large numbers of debris objects. Results, based on an approximation to this recent event, utilizing the PODEM model, suggest that many debris pieces may remain in the LEO environment for hundreds of years. By contrast, debris ranging in size from one to several centimeters may be expected to drift down, due to drag, through lower LEO altitudes producing a transient spike in hazard within a few years to a decade. The International Space Station (ISS) is a particular concern. By comparison and in contrast, several hypothetical cases of debris deposition in LEO at lower altitudes are illustrated. The current research concludes that the Chinese ASAT test has unnecessarily exposed valuable LEO systems to an enhanced hazard over a long time scale.},
   author = {David L Talent},
   city = {Maui, Hawaii},
   journal = {Advanced Maui Optical and Space Surveillance Technologies (AMOS) Conference},
   keywords = {podem},
   month = {9},
   title = {An Assessment of the Impact of the January 2007 Chinese ASAT Test on the LEO Environment},
   year = {2007},
}

@article{,
   title = {AAS19-669_CollisionConsequence},
}
@article{Hall2021,
   abstract = {This analysis estimates collision risks between tracked satellites based on the statistically expected collision rate N˙c and number of collisions Nc, which are closely related to the collision probability Pc. For isolated encounters, Nc equals Pc. For multi-encounter interactions, Nc can exceed Pc and is significantly easier to approximate semi-analytically. Estimating Nc requires integrating the collision rate over time throughout an interaction, with each required N˙c value calculated as a statistical expectation value based on the uncertainty distributions of initial orbital states. The uncertainty distributions are estimated from orbit determination analyses of satellite trajectory measurements. The formulation accounts for the nonlinear orbital motion of the satellites, and derives Nc and N˙c expressions for Monte Carlo simulations as well as semi-analytical approximations for single- and multi-encounter interactions.},
   author = {Doyle T. Hall},
   doi = {10.2514/1.A34919},
   issn = {0022-4650},
   issue = {3},
   journal = {Journal of Spacecraft and Rockets},
   month = {1},
   pages = {715-728},
   publisher = {American Institute of Aeronautics and Astronautics},
   title = {Expected Collision Rates for Tracked Satellites},
   volume = {58},
   year = {2021},
}
@inproceedings{Hejduk2019,
   abstract = {An important activity within Space Traffic Management is the detection and prevention
of possible on-orbit collisions between space objects. The principal parameter for assessing
collision likelihood is the probability of collision, which is widely accepted among conjunction
assessment practitioners; but it possesses a known deficiency in that it can produce a false sense
of safety when the orbital position uncertainties for the conjuncting objects are high. The
probability of collision is said to be “diluted” in such a situation and to understate the possible
risk; certain approaches have been recommended by researchers to provide (largely
conservative) risk estimates and remediation methodologies in these cases. The present analysis
explores two of the main proposals for quantifying and remediating possible risk in the dilution
region and quantifies their operational implications. These implications with regard to imputed additional workload are considerable, especially in anticipating the conjunction event levels expected with the deployment of the USAF Space Fence radar. This effort has been undertaken
as part of a larger enterprise that seeks to clarify the philosophical and statistical underpinnings
of the conjunction risk assessment process. The analysis presented herein argues that a form of
hypothesis testing is implicitly used in conjunction assessment risk analysis, and that there are a
number of conceptual and practical reasons for constructing the associated null hypothesis to
counsel against a satellite conjunction remediation action. In short, it is concluded that, for the
purposes of determining whether a conjunction remediation action should be pursued, dilutionregion probabilities of collision should be treated no differently from those produced under other circumstances.},
   author = {Matthew D Hejduk},
   journal = {Space Traffic Management Conference},
   month = {2},
   title = {Satellite Conjunction Assessment Risk Analysis for "Dilution Satellite Conjunction Assessment Risk Analysis for "Dilution Region" Events: Issues and Operational Approaches Region" Events: Issues and Operational Approaches},
   year = {2019},
}
@article{KAWAMOTO2018,
   abstract = {Debris mitigation measures such as post-mission disposal (PMD) were set by considering the effects thereof using a debris evolutionary model. Many small satellites have recently been deployed in orbit and various plans are proposed for a so-called mega-constellation consisting of thousands of satellites in Low Earth Orbit (LEO). New systems such as an electric propulsion system and air drag augmentation devices are also proposed for satellite de-orbit. Therefore, the impact of them must be discussed in order to preserve the space environment. This study evaluates the debris mitigation measures taken by using the Near-Earth Orbital Debris Environment Evolutionary Model (NEODEEM) that was jointly developed by Kyushu University and JAXA. It revealed that mega-constellations have much impacts on the debris environment, and that the future environment will be affected by the PMD compliance rate and how PMD is achieved.},
   author = {Satomi KAWAMOTO and Takayuki HIRAI and Shiki KITAJIMA and Shuji ABE and Toshiya HANADA},
   doi = {10.2322/TASTJ.16.599},
   issn = {1884-0485},
   issue = {7},
   journal = {Transactions of the Japan Society for Aeronautical and Space Sciences, Aerospace Technology Japan},
   keywords = {Debris Evolutionary Model,Debris Mitigation Guideline,Mega,Space Debris,constellation},
   pages = {599-603},
   publisher = {THE JAPAN SOCIETY FOR AERONAUTICAL AND SPACE SCIENCES},
   title = {Evaluation of Space Debris Mitigation Measures Using a Debris Evolutionary Model},
   volume = {16},
   year = {2018},
}
@article{,
   abstract = {The main new features in the Space Debris Mitigation long-term analysis program (SDM) recently upgraded to Version 4.0 are described. They include new or upgraded orbital propagators, two new collision probability algorithms, upgraded mitigation scenarios and new post-processing routines. The results of a set of simulations of the long term evolution of the Low Earth Orbit (LEO) environment are decribed. A No Future Launches, a Business as Usual and a Mitigated scenario are simulated , showing the need to adopt all the feasible proposed mitigation measures, in order to reduce the proliferation of orbiting debris. In particular, the mitigation measures proposed in this study appear capable of strongly reducing the growth of the 10 cm and larger population, but not enough to fully stabilize critical regions, such as the shell in the 800-1000 km altitude range.},
   author = {A Rossi and L Anselmo and C Pardini and R Jehn and G B Valsecchi},
   title = {The New Space Debris Mitigation (Sdm 4.0) Long Term Evolution Code},
}


@article{Zhang2019,
   abstract = {Concerning the increasing space debris and its collision threat on operational satellites, a simple and less computation consuming model is built to implement the long-term evolution and prediction of the Low-Earth orbit space debris environment. Space debris is divided into groups according to the orbital height and the area-mass ratio. For each group, the distribution state is described by the mean spatial density, and the dynamics of the evolution process under the effect of mutual collision and the perturbation of atmosphere drag is modeled by a partial differential equation (PDE). A two-dimensional analytical solution is obtained when the collision-associated terms of those PDEs are excluded. Moreover, the analytical results are shown compatible with the results of a numerical simulation code, which means that the mechanical model in the evolution model is reliable. In a hypothetical scenario, i.e. without future launch activities, the collisional "chain reac-tion" of the space debris environment will be reached, as shown by the numerically obtained solution of the general evolution model.},
   author = {Binbin Zhang and Zhaokui Wang and Yulin Zhang},
   doi = {10.1007/s10509-019-3554-8},
   journal = {Astrophys Space Sci},
   keywords = {Evolution model ·,Space debris ·,Spatial density},
   pages = {70},
   title = {Discrete evolution model based on mean spatial density for space debris environment},
   volume = {364},
   year = {2019},
}
@thesis{Walker2000,
   abstract = {An increasing number of multiple-satellite constellations, providing global telecommunications, will be launched into low Earth orbit (LEO) within the next decade. These systems could be utilised for many years in a growing debris environment that presents a significant long-term collision hazard. The main objective of this PhD is to examine the long-term impact of these systems on the LEO debris environment, and vice versa. The high-resolution simulation of the historical and long-term future evolution of the LEO debris environment, and the detailed long-term prediction of collision risk to any target orbit intersecting LEO, is not trivial to achieve within a single model. The Integrated Debris Evolution Suite (IDES) has been developed as an extremely flexible tool, with a wide scope of state-of-the-art capabilities in all of these areas. A highly novel aspect of the IDES model is the new target-centred approach to the prediction of future collision events. This approach has made an advance over other traditional methods in the area of future collision event prediction and has improved the accuracy of modelling the all-important future collision fragment source within long-term debris evolution models. The IDES simulation software has undergone a rigorous validation programme to assess its accuracy. The historical debris environment simulated by IDES was validated by comparison with reliable measurement data. This validation exercise has greatly improved the confidence in the IDES model for the prediction of the long-term evolution of the debris environment and mission collision risks. The validated IDES model has been used in a number of comprehensive state-of-the-art applications. The long-term collision interactions of a wide range of different constellation designs with the LEO debris environment have been extensively simulated in a 'business as usual' future traffic scenario, both with and without the implementation of debris mitigation measures. The long-term impact of these different constellation designs on the future collision rate, population levels and collision risks in LEO has been evaluated to determine the sizes and orbits of constellations that the LEO debris environment can tolerate. An overall assessment of the long-term impact of the currently foreseen constellation traffic on the LEO debris environment has been performed. The effectiveness of a package of different routine mitigation measures on stabilising the long-term LEO debris environment has been studied and presented in the thesis. Long-term forecasts of LEO constellation collision risk have been produced by the IDES model. These forecasts are state-of-the-art and should be of considerable interest to constellation mission designers. Estimated debris-induced satellite failure rates were assessed for varying constellation architectures in order to find the sensitivity of the predictions to influential design parameters such as orbit selection, the number of satellites in the system, and satellite cross-sectional area. To put these predictions into context, the estimated debris-induced failure rates were compared to the rates expected from satellite component or subsystem failure.},
   author = {Roger Walker},
   institution = {University of Southhampton},
   month = {2},
   title = {The Long-Term Interactions of Satellite Constellations With the Orbital Debris Environment},
   year = {2000},
}
@article{,
   abstract = {Proper Implementation of the 1998 NASA Breakup Model},
   month = {10},
   title = {Orbital Debris Quarterly News A publication of the NASA Orbital Debris Program Office ERS-2 Maneuvered Into Shorter-lived Disposal Orbit 2 AIAA Position Paper on Space Debris 2},
   url = {www.orbitaldebris.jsc.nasa.gov},
   year = {2011},
}
@book{Chan2008,
   abstract = {The amount of space debris is growing at an alarming rate, raising concern about its collision with operational spacecraft. This book analyzes the probability of such a collision when the orbits of two approaching objects are based on measurements with inherent errors. Many recent papers have dealt with the methodology of computing the collision probability in the encounter region, but they have assumed that the encounter is a flyby and is short-term, with the trajectories of the objects represented by straight lines. By contrast, Spacecraft Collision Probability, the outgrowth of the author's research during the past two decades, deals not only with those cases but also with important long-term cases in which objects spend protracted periods in the vicinity of each other. An extensive chapter is included on the International Space Station (ISS), to demonstrate how one would accurately gauge its probability of collision. The ISS is modeled according to its actual complex shape, component by component-enabling the detailed computation of a more realistic collision probability than one would obtain by the routine practice of modeling it as a sphere.},
   author = {F. Kenneth Chan},
   doi = {10.2514/4.989186},
   journal = {Spacecraft Collision Probability},
   month = {3},
   publisher = {American Institute of Aeronautics and Astronautics, Inc.},
   title = {Spacecraft Collision Probability},
   year = {2008},
}
@book{Tan2019,
   abstract = {For over half a century, an increasing number of satellites have fragmented in orbit, creating a large amount of hazardous orbital debris which threaten the safety of useful functioning satellites and space missions. This book discusses the theory behind these fragmentations followed by studies of actual cases. The book begins with a survey of satellite fragmentations in orbit and the consequent formation of orbital debris in chronological order. Next, the fundamental physical processes underlying satellite fragmentations are outlined and the methods of analyzing satellite fragmentations presented. The rest of the book presents analyses of the major satellite fragmentation events including accidental and intentional breakups, those due to explosions and collisions, as well as those belonging to the unknown category.},
   author = {Arjun Tan and Robert C. Reynolds},
   doi = {10.1142/11506/SUPPL_FILE/11506_PREFACE.PDF},
   isbn = {9789811208560},
   journal = {Theory of Satellite Fragmentation in Orbit},
   month = {1},
   pages = {1-367},
   publisher = {World Scientific Publishing Co.},
   title = {Theory of Satellite Fragmentation in Orbit},
   year = {2019},
}
@article{Reuther2018,
   abstract = {Interactive massively parallel computations are critical for machine learning and data analysis. These computations are a staple of the MIT Lincoln Laboratory Supercomputing Center (LLSC) and has required the LLSC to develop unique interactive supercomputing capabilities. Scaling interactive machine learning frameworks, such as TensorFlow, and data analysis environments, such as MATLAB/Octave, to tens of thousands of cores presents many technical challenges - in particular, rapidly dispatching many tasks through a scheduler, such as Slurm, and starting many instances of applications with thousands of dependencies. Careful tuning of launches and prepositioning of applications overcome these challenges and allow the launching of thousands of tasks in seconds on a 40,000-core supercomputer. Specifically, this work demonstrates launching 32,000 TensorFlow processes in 4 seconds and launching 262,000 Octave processes in 40 seconds. These capabilities allow researchers to rapidly explore novel machine learning architecture and data analysis algorithms.},
   author = {Albert Reuther and Jeremy Kepner and Chansup Byun and Siddharth Samsi and William Arcand and David Bestor and Bill Bergeron and Vijay Gadepally and Michael Houle and Matthew Hubbell and Michael Jones and Anna Klein and Lauren Milechin and Julia Mullen and Andrew Prout and Antonio Rosa and Charles Yee and Peter Michaleas},
   doi = {10.1109/HPEC.2018.8547629},
   isbn = {9781538659892},
   journal = {2018 IEEE High Performance Extreme Computing Conference, HPEC 2018},
   keywords = {Data analytics,High performance computing,Interactive,Machine learning,Manycore,Scheduler},
   month = {11},
   publisher = {Institute of Electrical and Electronics Engineers Inc.},
   title = {Interactive Supercomputing on 40,000 Cores for Machine Learning and Data Analysis},
   year = {2018},
}
@thesis{Walker2000,
   abstract = {An increasing number of multiple-satellite constellations, providing global telecommunications, will be launched into low Earth orbit (LEO) within the next decade. These systems could be utilised for many years in a growing debris environment that presents a significant long-term collision hazard. The main objective of this PhD is to examine the long-term impact of these systems on the LEO debris environment, and vice versa. The high-resolution simulation of the historical and long-term future evolution of the LEO debris environment, and the detailed long-term prediction of collision risk to any target orbit intersecting LEO, is not trivial to achieve within a single model. The Integrated Debris Evolution Suite (IDES) has been developed as an extremely flexible tool, with a wide scope of state-of-the-art capabilities in all of these areas. A highly novel aspect of the IDES model is the new target-centred approach to the prediction of future collision events. This approach has made an advance over other traditional methods in the area of future collision event prediction and has improved the accuracy of modelling the all-important future collision fragment source within long-term debris evolution models. The IDES simulation software has undergone a rigorous validation programme to assess its accuracy. The historical debris environment simulated by IDES was validated by comparison with reliable measurement data. This validation exercise has greatly improved the confidence in the IDES model for the prediction of the long-term evolution of the debris environment and mission collision risks. The validated IDES model has been used in a number of comprehensive state-of-the-art applications. The long-term collision interactions of a wide range of different constellation designs with the LEO debris environment have been extensively simulated in a 'business as usual' future traffic scenario, both with and without the implementation of debris mitigation measures. The long-term impact of these different constellation designs on the future collision rate, population levels and collision risks in LEO has been evaluated to determine the sizes and orbits of constellations that the LEO debris environment can tolerate. An overall assessment of the long-term impact of the currently foreseen constellation traffic on the LEO debris environment has been performed. The effectiveness of a package of different routine mitigation measures on stabilising the long-term LEO debris environment has been studied and presented in the thesis. Long-term forecasts of LEO constellation collision risk have been produced by the IDES model. These forecasts are state-of-the-art and should be of considerable interest to constellation mission designers. Estimated debris-induced satellite failure rates were assessed for varying constellation architectures in order to find the sensitivity of the predictions to influential design parameters such as orbit selection, the number of satellites in the system, and satellite cross-sectional area. To put these predictions into context, the estimated debris-induced failure rates were compared to the rates expected from satellite component or subsystem failure.},
   author = {Roger Walker},
   title = {the Long-Term Interactions of Satellite Constellations With the Orbital Debris Environment},   
   year = {2000}
}
@inproceedings{Stevenson2021,
   abstract = {The mapping of all close approaches in low Earth orbit (LEO) by collision probability, consequence, and risk provides insight into both current and future collision hazards. Probability is determined using the miss distance, hard body radius, and covariance derived from the LeoLabs data platform. Consequence is calculated using the mass involved in the event (which in turn represents the amount of debris likely produced if a collision were to occur). Monitoring the ensemble of LeoLabs-collected conjunction data identifies the statistically-most-concerning events in the past year in two families of events: (1) between operational satellites and all objects and (2) among debris objects, including fragments and massive derelict objects. Close approaches in the first group represent space traffic management concerns, while those in the second group can only be managed through debris remediation. The conjunction data is parsed by object name, type, altitude, risk, and country of origin. This analysis highlights the criticality of looking at collision risk holistically by altitude and types of objects involved in these conjunctions to identify priorities for controlling debris growth in the future.},
   author = {Matthew Stevenson and Darren Mcknight and Hugh Lewis and Chris Kunstadter and Rachit Bhatia},
   journal = {Advanced Maui Optical and Space Surveillance Technologies (AMOS) Conference},
   title = {Identifying the Statistically-Most-Concerning Conjunctions in LEO},
   year = {2021},
}
@article{ MASTER8,
   author = {André Horstmann and Sebastian Hesselbach and Carsten Wiedemann and Sven Flegel and Michael Oswald and Holger Krag},
   institution = {European Space Agency},
   journal = {European Space Agency},
   month = {8},
   title = {Enhancement of {S/C} Fragmentation and Environment Evolution Models},
   year = {2020},
}
@misc{CIRA2012,
   journal = {COSPAR},
   month = {7},
   title = {Models of the Earth's Upper Atmosphere ({CIRA}-2012)},
   year = {2012},
}
@article{MOCAT3,
   abstract = {The increasing number of Anthropogenic Space Objects (ASOs) in Low Earth Orbit (LEO) poses a threat to the safety and sustainability of the space environment. Multiple companies are planning to launch large constellations of hundreds or thousands of satellites in the near future, increasing congestion in LEO and the risk of collisions and debris generation. This paper employs a new multi-shell multi-species evolutionary source-sink model, called MOCAT-3, to estimate LEO orbital capacity. In particular, a new definition of orbital capacity based on the stable equilibrium points of the system is provided. Moreover, an optimization approach is used to compute the maximum orbital capacity of the low region of LEO (200-900 km of altitude), considering the equilibrium solutions and the failure rate of satellites as a constraint. Hence, an estimate for the maximum number of satellites that it is possible to fit in LEO, considering the stability of the space environment, is obtained. As a result, considering 7% of failure rate, the maximum orbital capacity of LEO is estimated to be about 12.6 million satellites. Compatibility of future traffic launch, especially in terms of satellite constellations, is also analyzed and a strategy to accommodate for future traffic needs is proposed.},
   author = {Andrea D'Ambrosio and Miles Lifson and Richard Linares},
   doi = {10.48550/arXiv.2206.05345},
   journal = {arXiv},
   title = {The Capacity of Low Earth Orbit Computed using Source-sink Modeling},
   year = {2022},
}

@article{d2024carrying,
  title={Carrying Capacity of Low Earth Orbit Computed Using Source-Sink Models},
  author={D’Ambrosio, Andrea and Linares, Richard},
  journal={Journal of Spacecraft and Rockets},
  pages={1--17},
  year={2024},
  doi = {10.2514/1.A35729}
}

@article{MOCAT4S_AMOS,
   abstract = {A large number of spacecraft have been proposed for launch into Low Earth Orbit (LEO) over the next decade, leading to a significant increase in the LEO anthropogenic space object population. This implicates important concerns regarding space sustainability and LEO orbital capacity. The aim of this paper is to estimate the benefits of orbital slotting for LEO orbital capacity. This is carried out in two steps. The first step considers the intrinsic capacity of active spacecraft, based on an orbital slotting model and a non-conjunction requirement for active on-station spacecraft. Current and future proposed constellations are evaluated for overlaps in orbital altitude based on various assumptions. The results of this analysis are then used for a second step, where the long-term LEO evolution is estimated through a multi-species multi-bin source sink evolutionary model. The model features several species per shell including active on-station satellites, unslotted satellites, derelict satellites and debris. Several fluxes of incoming and outgoing objects are evaluated, taking into account new launches, the atmospheric drag effects, collisions, and post-mission disposal. An optimization approach is used to compute the LEO orbital capacity while satisfying some imposed constraints, such as the intrinsic capacity and the sustainability constraints. Benefits of slotting for different levels of collision avoidance efficacy and post-mission disposal compliance are estimated for initial conditions reflecting today's trackable LEO population and for those assuming the presence of most large constellations filed with the International Telecommunications Union. In both scenarios, slotting improves capacity, but the effect size is small especially for good collision avoidance efficacy, likely due to the sustainability constraint already significantly limiting traffic at higher altitudes. For active on active collision avoidance failure rates of approximately 10 −4 and higher, slotting appears to significantly reduce the number of satellites destroyed by active on active collisions, providing significant logistical and economic benefits. Future work is proposed to better understand these results and to verify the utilized model against other modeling methodologies.},
   author = {Andrea D'Ambrosio and Miles Lifson and Daniel Jang and Celina Pasiecznik and Richard Linares},
   journal = {Advanced Maui Optical and Space Surveillance Technologies (AMOS) Conference},
   title = {Projected Orbital Demand and LEO Environmental Capacity},
   year = {2022},
}
@article{MOCAT4S_AAS,
   author = {Miles Lifson and Andrea D'Ambrosio and David Arnas and Richard Linares},
   journal = {AAS/AIAA Astrodynamics Specialist Conference},
   title = {How Many Satellites Can We Fit In Low Earth Orbit?: Capacity Integrating Risk-based And Intrinsic Methods},
   year = {2022},
}
@article{MOCAT4N,
   author = {Andrea D'Ambrosio and Simone Servadio and Peng Mun Siew and Daniel Jang and Miles Lifson and Richard Linares},
   journal = {AAS/AIAA Astrodynamics Specialist Conference},
   month = {8},
   title = {Analysis Of The Leo Orbital Capacity Via Probabilistic Evolutionary Model},
   year = {2022},
}

@article{Bowman2002,
   abstract = {The High Accuracy Satellite Drag Model (HASDM) requires true satellite ballistic coefficients (B) in order to estimate accurate atmospheric temperature/density corrections. Using satellite tracking data "true" B values were obtained for over 40 satellites that have been in orbit since 1970. Differential orbit corrections were computed from 1970 to 2001 every 3 days throughout the 31-year period for each satellite. The "true" B values were computed by averaging the nearly 3200 estimated B values obtained for each satellite. These "true" B values were validated by comparing the "true" B values of two spheres with theoretical values based on their known physical dimensions, and by comparing the "true" B values obtained for pairs of satellites having very similar size, shape, and mass. The estimated B variations for a number of satellites were then averaged over each year from 1970 to 2001, and compared with solar indices plotted for the last three solar cycles.},
   author = {Bruce R Bowman},
   journal = {Astrodynamics Specialist Conference and Exhibit},
   month = {8},
   title = {True Satellite Ballistic Coefficient Determination for HASDM},
   year = {2002},
}
@article{Fleming1990,
   abstract = {The new zonal mean COSPAR International Reference Atmosphere (CIRA-86) of temperature, zonal wind, and geopotential/geometric height is presented. This data can be used as a function of altitude or pressure and has nearly pole-to-pole coverage (80°S-80°N) extending from the ground to approximately 120 km. Data sources and methods of computation are described; in general, hydrostatic and thermal wind balance are maintained at all levels and latitudes. As shown by a series of cross sectional plots, the new CIRA accurately reproduces most of the characteristic features of the atmosphere such as the equatorial wind and the general structure of the tropopause, stratopause, and mesopause. © 1990.},
   author = {Eric L. Fleming and Sushil Chandra and J. J. Barnett and M. Corney},
   doi = {10.1016/0273-1177(90)90386-E},
   issn = {0273-1177},
   issue = {12},
   journal = {Advances in Space Research},
   month = {1},
   pages = {11-59},
   publisher = {Pergamon},
   title = {Zonal mean temperature, pressure, zonal wind and geopotential height as functions of latitude},
   volume = {10},
   year = {1990},
}
@article{Kessler1978,
   abstract = {As the number of arificial satellites in earth orbit increases, the probablity of collisions between satellites also increases. Satellite collisions would produce orbiting fragments, each of which would increase the probability of further collisons, leading to the growth of a belt of debris around the earth. This process parallels certain theories concerning the growth of the asteroid belt. The debris flux in such an earth-orbiting belt could exceed the natural meteroid flux, affecting future spacecraft designs. A mathematical model was used to predict the rate at which such a belt might form. Under certain conditions the belt could begin to form within this century and could be a significant problem during the next century. The possibility that numerous unobserved fragments already exist from spacecraft explosions would decrease this time interval. However, early implementation of specialized launch constraints and operational procedures could significantly delay the formation of the belt.},
   author = {Donald J. Kessler and Burton G. Cour-Palais},
   doi = {10.1029/JA083iA06p02637},
   issn = {0148-0227},
   issue = {A6},
   journal = {J Geophys Res},
   pages = {2637-2646},
   title = {Collision Frequency of Artificial Satellites: The Creation of a Debris Belt.},
   volume = {83},
   year = {1978},
}
@book{Vallado2022,
   author = {David A. Vallado},
   edition = {5},
   isbn = {978-1881883210},
   month = {7},
   publisher = {Microcosm Press},
   title = {Fundamentals of Astrodynamics and Applications},
   year = {2022},
}
@article{MOCAT_celina,
   abstract = {Future launches are projected to significantly increase both the number of active satellites and aggregate collision risk in Low Earth Orbit (LEO). Ensuring the long-term sustainability of the space environment demands an accurate model to understand and predict the effect of launch rate distribution as a major driver of the evolution of the LEO orbital population. In this paper, a dynamical systems theory approach is used to analyze the effect of launch rate distribution on the stability of the number of objects in LEO. A multi-shell, three-species source-sink model of the LEO orbital environment, called MIT Orbital Capacity Assessment Tool-3 Species (MOCAT-3), is used to study the evolution of the species populations. The three species included in the model are active satellites, derelict satellites, and debris. Each shell is modeled by a system of three equations, representing each species, that are coupled through coefficients related to atmospheric drag, collision rate, mean satellite lifetime, post-mission disposal probability, and active debris removal rate. The major sink in the model is atmospheric drag, whereas the only source apart from collision fragments is the launch rate, making it the critical manageable factor impacting the orbital capacity. Numerical solutions of the system of differential equations are computed, and an analysis of the stability of the equilibrium points is conducted for numerous launch rate distributions. The stability of the equilibrium points is used to test the sensitivity of the environment to runaway debris growth, known as Kessler syndrome, that occurs at the instability threshold. Various bounding cases are studied from low launch rates (business as usual) to high launch rates, wherein all the satellite proposals filed with the International Telecommunication Union are launched. An analysis of the environment's response to perturbations in launch rate and debris population is conducted. The maximum perturbation in the debris population from the equilibrium state, for which the system remains in a stable configuration, is calculated. The results will help to better understand the orbital capacity of LEO and the stability of the space environment, as well as provide improved guidelines on future launch plans to avoid detrimental congestion of LEO.},
   author = {Celina Pasiecznik and Andrea D'ambrosio and Daniel Jang and Richard Linares},
   journal = {International Astronautical Congress},
   keywords = {Debris Evolutionary Model Acronyms/Abbreviations MOCAT-3 MIT Orbital Capacity Assessment Tool-3 species,Kessler Syndrome,Launch Rate,Source-Sink,System Dynamics},
   title = {A Dynamical Systems Analysis of the Effects of the Launch Rate Distribution on the Stability of a Source-Sink Orbital Debris Model},
   year = {2022},
}
@article{kragCapacity,
   author = {Holger Krag and Stijn Lemmens and F Letizia},
   journal = {5th European Workshop on Space Debris Modeling and Remediation},
   title = {Space traffic management through the control of the space environment’s capacity},
   year = {2018},
}
@article{Krag2018,
   author = {Holger Krag and Stijn Lemmens and F Letizia},
   journal = {5th Eur. Work. Sp. Debris Model. Remediat. CNES HQ, Paris},
   title = {Space traffic management through the control of the space environment’s capacity},
   year = {2018},
}
@article{mcknight2021,
   abstract = {This paper describes a process for identifying the intact objects in orbit that (a) pose the greatest debris-generating potential risk to operational satellites or (b) would reduce the risk the most if they were removed or prevented from colliding with each other (i.e., remediated). To accomplish this, a number of diverse, international space organizations were solicited to contribute their lists of the 50 statistically-most-concerning objects. The results of the multiple algorithms are compared, a composite ranked list is provided, and the significance of the consolidated list is presented including critical assumptions and key factors in determining this “hit list.” It is found that the four primary factors used in these processes are mass, encounter rates, orbital lifetime, and proximity to operational satellites. This cooperative international assessment provides a useful ranking of the most hazardous massive derelicts in low Earth orbit as a prioritized list for remediation to (1) enhance space safety and (2) assure long-term space sustainability. This will hopefully catalyze international action in debris remediation.},
   author = {Darren McKnight and Rachel Witner and Francesca Letizia and Stijn Lemmens and Luciano Anselmo and Carmen Pardini and Alessandro Rossi and Chris Kunstadter and Satomi Kawamoto and Vladimir Aslanov and Juan Carlos Dolado Perez and Vincent Ruch and Hugh Lewis and Mike Nicolls and Liu Jing and Shen Dan and Wang Dongfang and Andrey Baranov and Dmitriy Grishko},
   doi = {10.1016/j.actaastro.2021.01.021},
   issn = {00945765},
   journal = {Acta Astronautica},
   keywords = {Active debris removal,Debris remediation,Space safety,Space sustainability},
   month = {4},
   pages = {282-291},
   publisher = {Elsevier Ltd},
   title = {Identifying the 50 statistically-most-concerning derelict objects in {LEO}},
   volume = {181},
   year = {2021},
}
@article{,
   title = {Fundamentals_of_Astrodynamics_and_Applic},
}
@inproceedings{RobertsITU2022,
   author = {Thomas Roberts and Richard Linares},
   city = {Maui},
   journal = {Advanced Maui Optical and Space Surveillance Technologies (AMOS) Conference},
   title = {A Survey of International Telecommunication Union (ITU) Space Station License Applications in the Geosynchronous Orbital Regime (GEO)},
   year = {2022},
}
@misc{ITU-RRW,
   journal = {ITU},
   month = {9},
   title = {{ITU} e-Submission of Satellite Network Filings - {CINNAMON-937}},
   year = {2021},
}
@misc{ITU-AETHER-C,
   journal = {ITU},
   month = {12},
   title = {{ITU} e-Submission of Satellite Network Filings - {AETHER-C}},
   year = {2021},
}
@article{George2011,
   abstract = {Satellite collision avoidance analysis has received increased emphasis since the Iridium-COSMOS collision of February 2009, including serious consideration of regular "all vs. all" collision avoidance analysis of the entire space catalog by the US Air Force. This paper describes a technique for the very fast screening of large conjunction analysis problems. This technique makes no assumptions about orbit shape or motion and is suitable for the analysis of powered or hyperbolic flight with no special consideration required. Implementations of this technique (CSieve) on both cluster computers and large multi-core computers are presented including discussion of analysis scaling. Results are presented for all vs. all analysis of up to 93K objects. Discussion of batch vs. continuous analysis is also presented 1. Nomenclature Δt Analysis time step X, Y, Z Component directions of a Cartesian coordinate frame. X low /X high Minimum and Maximum values the X position of a satellite within the current time step Y low /Y high Minimum and Maximum values the Y position of a satellite within the current time step Z low /Z high Minimum and Maximum values the X position of a satellite within the current time step A.X low The X low value for object A N Number of satellites in the analysis catalog PCA Point of Closest Approach TCA Time of Closest Approach R Range Screening Threshold C The set of objects whose trajectory circumscribing volumes intersect the volume of a specified object. C x The set of objects whose trajectory circumscribing volumes intersect the volume of a specified object in the X direction. r Relative position vector r Relative velocity vector},
   author = {Eric R George},
   journal = {Advanced Maui Optical and Space Surveillance Technologies (AMOS) Conference},
   title = {A High Performance Conjunction Analysis Technique for Cluster and Multi-Core Computers},
   year = {2011},
}
@article{Escobar2011,
   abstract = {This paper describes the different changes implemented in a conjunction assessment and collision risk evaluation tool with the aim of reducing drastically the computational cost to ensure that a scenario where all space debris objects are analyzed against each other can be carried out in a short period of time. Improvements at algorithm level and parallelization techniques are used to shorten the time needed for the process of conjunction assessment. In the case of the collision risk evaluation, an approach for the propagation of the state covariance is presented based on the Simplified General Perturbations theory commonly used to propagate Two Line Elements.},
   author = {Diego Escobar and Marci Paskowitz and Gonzalo García and Miguel Angel Molina},
   journal = {Advanced Maui Optical and Space Surveillance Technologies (AMOS) Conference},
   title = {Efficient ALL vs. ALL collision risk analyses},
   year = {2011},
}
@article{Duncan2011,
   abstract = {Operational collision threat characterization is now an essential component of space mission operations. Most spacecraft operators have some semblance of a process to evaluate and mitigate high-risk conjunction events. As the size of the space object catalog increases, satellite operators will be faced with more conjunction events to evaluate. Thus more sophisticated collision threat characterization and collision avoidance strategies must be implemented. This paper presents an overview of SpaceNav's Collision Risk Management software. The software suite enables mission stakeholders to qualify high interest conjunction events. The tools produce various figures and graphs, which aid in analyzing event data. Optimal avoidance maneuver solutions are generated for a user defined set of goals and constraints.},
   author = {Matthew Duncan and Joshua Wysack Spacenav},
   journal = {Advanced Maui Optical and Space Surveillance Technologies (AMOS) Conference},
   title = {Operational Collision Risk Management-Evaluating and Mitigating High-Risk Conjunction Events},
   year = {2011},
}
@article{Lue2011,
   abstract = {A critical problem is emerging in the space environment. For the foreseeable future, we expect there to be a collision between a large object and a debris object every 400 days. But these collisions are hidden amongst 10,000s of close conjunctions per day and pose catastrophic threats to mission-critical payloads. This report describes work addressing the problem of systematically identifying these needles in the proverbial haystack. Several key avenues are pursued: developing a computational scheme that can rapidly estimate conjunctions for large catalogs (∼100,000 objects); improving covariance analysis to effectively cull the number of encounters of critical interest; devising new covariance-based statistics such that, regardless of orbit-estimation quality, all true conjunctions of critical interest are successfully tagged; introducing an automated, adaptive tasking scheme to ascertain all potential collisions with a low false alarm rate; and providing quantifi-cation for tying conjunction-prediction performance to sensor-network performance and tasking parameters. As a specific example, by taking a 50,000 object catalog in the most dangerous debris regime, we established a protocol where sensors take a series of observations over the course of 10 days to predict the 1.4 conjunctions of less than 10 m for the 11th day. Only 9 conjunctions per day need to be monitored to identify those 1.4 true conjunctions. The sensor-network load necessary is 3.8 times the loading necessary to maintain the latent day-today catalog.},
   author = {Arthur Lue},
   journal = {Advanced Maui Optical and Space Surveillance Technologies (AMOS) Conference},
   title = {The All-Versus-All Low Earth Orbit Conjunction Problem},
   year = {2011},
}
@article{LiouCUBE2006,
   author = {J. C. Liou},
   doi = {10.1016/j.asr.2005.06.021},
   issn = {02731177},
   issue = {9},
   journal = {Advances in Space Research},
   keywords = {Collisions,GEO,LEO,Orbital debris},
   pages = {2102-2106},
   publisher = {Elsevier Ltd},
   title = {Collision activities in the future orbital debris environment},
   volume = {38},
   year = {2006},
}
@article{LiouCUBE2003,
   author = {J. C. Liou and Don J Kessler and Mark Matney and Gene Stansbery},
   journal = {Lunar and Planetary Science Conference},
   title = {A New Approach To Evaluate Collision Probabilities Among Asteroids, Comets, And Kuiper Belt Objects},
   year = {2003},
}
@misc{AIAAbestPractices2022,
   author = {{SpaceX, OneWeb, and Iridium}},
   institution = {AIAA},
   month = {9},
   title = {Satellite Orbital Safety Best Practices},
   year = {2022},
}
@misc{SSCbestPractices2019,
   author = {{Space Safety Coalition}},
   institution = {Space Safety Coalition},
   month = {9},
   title = {Best Practices for the Sustainability of Space Operations},
   year = {2019},
}
@misc{SWFhandbookForNewActors2017,
   author = {Christopher D. Johnson},
   isbn = {978-0-692-85141-8},
   institution = {Secure World Foundation},
   title = {Handbook For New Actors In Space},
   year = {2017},
}
@misc{ESAspaceEnvReport2022,
   author = {{ESA Space Debris Office}},
   institution = {European Space Agency},
   month = {4},
   title = {{ESA} Annual Space Environment Report},
   year = {2022},
}
@misc{ESAspaceEnvReport2023,
   author = {{ESA Space Debris Office}},
   institution = {European Space Agency},
   month = {9},
   title = {{ESA} Annual Space Environment Report},
   year = {2023},
url = {https://www.esa.int/Space_Safety/ESA_s_Space_Environment_Report_2023}
}
@misc{OSTPnationalDebrisPlan2022,
   author = {{Office of Science and Technology Policy}},
   institution = {Office of Science and Technology Policy},
   title = {National Orbital Debris Implementation Plan},
   year = {2022},
}
@misc{FCCdebris2022,
   institution = {Federal Communications Commission},
   month = {9},
   title = {Space Innovation: Mitigation of Orbital Debris in the New Space Age [Press Release]},
   url = {www.fcc.gov},
   year = {2022},
}
@article{SPD3_2018,
   abstract = {Section 1. Policy. For decades, the United States has effectively reaped the benefits of operating in space to enhance our national security, civil, and commercial sectors. Our society now depends on space technologies and space-based capabilities for communications, navigation, weather forecasting , and much more. Given the significance of space activities, the United States considers the continued unfettered access to and freedom to operate in space of vital interest to advance the security, economic prosperity , and scientific knowledge of the Nation. Today, space is becoming increasingly congested and contested, and that trend presents challenges for the safety, stability, and sustainability of U.S. space operations. Already, the Department of Defense (DoD) tracks over 20,000 objects in space, and that number will increase dramatically as new, more capable sensors come online and are able to detect smaller objects. DoD publishes a catalog of space objects and makes notifications of potential conjunctions (that is, two or more objects coming together at the same or nearly the same point in time and space). As the number of space objects increases, however, this limited traffic management activity and architecture will become inadequate. At the same time, the contested nature of space is increasing the demand for DoD focus on protecting and defending U.S. space assets and interests. The future space operating environment will also be shaped by a significant increase in the volume and diversity of commercial activity in space. Emerging commercial ventures such as satellite servicing, debris removal, in-space manufacturing, and tourism, as well as new technologies enabling small satellites and very large constellations of satellites, are increasingly outpacing efforts to develop and implement government policies and processes to address these new activities. To maintain U.S. leadership in space, we must develop a new approach to space traffic management (STM) that addresses current and future operational risks. This new approach must set priorities for space situational awareness (SSA) and STM innovation in science and technology (S\&T), incorporate national security considerations, encourage growth of the U.S. commercial space sector, establish an updated STM architecture, and promote space safety standards and best practices across the international community. The United States recognizes that spaceflight safety is a global challenge and will continue to encourage safe and responsible behavior in space while emphasizing the need for international transparency and STM data sharing. Through this national policy for STM and other national space VerDate},
   institution = {The White House},
   month = {6},
   title = {National Space Traffic Management Policy},
   author = {{Executive Office of the President}},
   journal = {Presidential Document},
   pages = {28969-28976},
   volume = {2018-13521},
   url = {https://www.federalregister.gov/documents/2018/06/21/2018-13521/national-space-traffic-management-policy},
   year = {2018},
}
@article{LewisCUBElimitations2019,
   abstract = {Due to the significant computational demands involved in the long-term projection of large debris populations, evolutionary models make use of fast and efficient algorithms for collision risk assessment. A commonly used algorithm for collision risk assessment is the cube method, introduced by Liou et al. in 2003. Relatively little research has been undertaken to understand the collision probability estimation errors that arise from the use of the cube method. These errors are especially important when assessing the collision risk associated with large constellations because of the structure and the relatively high number of satellites involved. This paper investigates the cube method, with the aim of determining how the choice of the cube size and time-step affects collision rate estimates. The work used the University of Southampton's Debris Analysis and Monitoring Architecture to the Geosynchronous Environment (DAMAGE) tool to build hypotheses about the influence of the model parameters on the collision rate estimates for orbiting satellites in idealized scenarios, including a large constellation. The results showed that cube sizes between 4 km and 16 km were required to deliver collision rate estimates for discrete object pairs, with smaller cube sizes requiring time-steps of less than 0.1 days. For long-term projections involving many objects in the Low Earth Orbit (LEO) environment, such small time-steps are impractical, as simulation run-times for a single Monte Carlo run would increase from hours to days, or even weeks. 1 INTRODUCTION Due to the significant computational demands involved in the long-term projection of large debris populations, evolutionary models make use of fast and efficient algorithms for orbit propagation and collision risk assessment. By necessity, these algorithms represent simplifications of the real-world and only provide estimates of true motion and collision probabilities. A commonly used algorithm for collision risk assessment is the cube method, introduced by [1]. A recent investigation of the cube method by [2], focusing on the case of the Jovian moons, has shown that errors in the collision probability estimates for object pairs arise due to an insufficient number of iterations of the method and due to a failure to identify an appropriate size for the cubic volume element. As indicated by [2], these errors are especially important when assessing the collision risk associated with large constellations because of the structure and the relatively high number of satellites involved. Here, the Debris Analysis and Monitoring Architecture to the Geosynchronous Environment (DAMAGE) evolutionary model was used to build hypotheses about the influence of the key cube model parameters on the collision rate estimates for orbiting satellites. To do this, an idealized scenario was identified where it was possible to determine the true collision rate that would be expected from the cube implementation.},
   author = {Hugh G Lewis and Samuel Diserens and Timothy Maclay and J P Sheehan},
   journal = {First International Orbital Debris Conference},
   title = {Limitations of the cube method for assessing large constellations},
   year = {2019},
}


@article{acedo2017kinematics,
title = {Kinematics effects of atmospheric friction in spacecraft flybys},
journal = {Advances in Space Research},
volume = {59},
number = {7},
pages = {1715-1723},
year = {2017},
issn = {0273-1177},
doi = {https://doi.org/10.1016/j.asr.2017.01.008},
author = {L. Acedo},
keywords = {Spacecraft flyby, Atmospheric friction, Perturbation theory, Flyby anomaly},
abstract = {Gravity assist manoeuvres are one of the most successful techniques in astrodynamics. In these trajectories the spacecraft comes very close to the surface of the Earth, or other Solar system planets or moons, and, as a consequence, it experiences the effect of atmospheric friction by the outer layers of the Earth’s atmosphere or ionosphere. In this paper we analyze a standard atmospheric model to estimate the density profile during the two Galileo flybys, the NEAR and the Juno flyby. We show that, even allowing for a margin of uncertainty in the spacecraft cross-section and the drag coefficient, the observed -8mm/s anomalous velocity decrease during the second Galileo flyby of December 8th 1992 cannot be attributed only to atmospheric friction. On the other hand, for perigees on the border between the thermosphere and the exosphere the friction only accounts for a fraction of a millimeter per second in the final asymptotic velocity.}
}


@book{KlinkradBook2006,
   author = {H Klinkrad},
   isbn = {9783540376743},
   publisher = {Springer Berlin Heidelberg},
   title = {Space Debris: Models and Risk Analysis},
   year = {2006},
   doi = {https://doi.org/10.1007/3-540-37674-7}
}
@article{Martinusi2015,
   abstract = {In the present paper, an averaging perturbation technique leads to the determination of a time-explicit analytic approximate solution for the motion of a low-Earth-orbiting satellite. The two dominant perturbations are taken into account: the Earth oblateness and the atmospheric drag. The proposed orbit propagation algorithm comprises the Brouwer–Lyddane transformation (direct and inverse), coupled with the analytic solution of the averaged equations of motion. This solution, based on equinoctial elements, is singularity-free, and therefore it stands for low inclinations and small eccentricities as well. The simplifying assumption of a constant atmospheric density is made, which is reasonable for near-circular orbits and short-time orbit propagation. Two sets of time-explicit equations are provided, for moderate and small eccentricities (O(e4)=0 and O(e2)=0, respectively), and they are obtained by performing (1) a regularization of the original averaged differential equations of motion for the vectorial orbital elements, and (2) Taylor series expansions of the aforementioned equations with respect to the eccentricity. The numerical simulations show that the errors due to the use of the proposed analytic model in the presence of drag are almost the same as the errors of the Brouwer first-order approximation in the absence of drag.},
   author = {Vladimir Martinusi and Lamberto Dell’Elce and Gaëtan Kerschen},
   doi = {10.1007/s10569-015-9630-7},
   issn = {15729478},
   issue = {1},
   journal = {Celestial Mechanics and Dynamical Astronomy},
   keywords = {Atmospheric drag,Brouwer-Lyddane transformation,Oblate planet,Onboard orbit propagation,Time-explicit solution},
   month = {9},
   pages = {85-103},
   publisher = {Kluwer Academic Publishers},
   title = {Analytic propagation of near-circular satellite orbits in the atmosphere of an oblate planet},
   volume = {123},
   year = {2015},
}
@article{bowman2008new,
  title={A new empirical thermospheric density model JB2008 using new solar and geomagnetic indices},
  author={Bowman, Bruce and Tobiska, W Kent and Marcos, Frank and Huang, Cheryl and Lin, Chin and Burke, William},
  journal={AIAA/AAS Astrodynamics Specialist Conference and Exhibit},
  pages={6438},
  year={2008},
    doi = {https://doi.org/10.2514/6.2008-6438}
}

@article{tobiska2008solar,
  title={Solar and geomagnetic indices for the JB2008 thermosphere density model},
  author={Tobiska, W Kent and Bowman, B and Bouwer, S Dave},
  journal={Contract},
  volume={19628},
  number={03-C},
  pages={0076},
  year={2008}
}

%%% MEGA CONSTELLATIONS
@article{henry2019spacex,
  title={SpaceX submits paperwork for 30,000 more Starlink satellites},
  author={Henry, Caleb},
  journal={Space News},
  volume={15},
  pages={2019},
  year={2019}
}

@misc{mcdowell2023jonathan,
  title={Jonathan's Space Report},
  author={McDowell, Jonathan},
  year={2023},
  publisher={Jonathan McDowell},
url={https://planet4589.org/space/con/conlist.html},
  urldate = {2023-05-01}, 

}

@article{diaz2023data,
  title={Data-Driven Lifetime Risk Assessment and Mitigation Planning for Large-Scale Satellite Constellations},
  author={Diaz, Paul and Mesalles Ripoll, Pol and Duncan, Matthew and Lindsay, Mike and Harris, Toby and Lewis, Hugh G},
  journal={The Journal of the Astronautical Sciences},
  volume={70},
  number={4},
  pages={21},
  year={2023},
  publisher={Springer},
doi = {https://doi.org/10.1007/s40295-023-00384-w}
}

@misc{haystack2022,
  title={Haystack Ultra-Wideband Satellite Imaging Radar Measurements of the Orbital Debris Environment: 2020},
  author={ Murray, James and  Kennedy, Timothy},
  journal={NASA Technical Report},
  volume={2020},
  number={5006606},
  year={2022},
  publisher={NASA}
}

@article{ssaMarket,
  title={Space Situational Awareness Market Size, Share, Trend, Forecast, \& Industry Analysis – 2022-2028},
  author={},
  journal={Stratview Research},
  volume={2023},
  number={SRAD234},
  year={2021},
  publisher={Stratview Research}
}

@misc{starlinkManeuver,
  title = {{SpaceX Starlink satellites}  had to make 25,000 collision-avoidance maneuvers in just 6 months — and it will only get worse
},
  howpublished = {\url{https://www.space.com/starlink-satellite-conjunction-increase-threatens-space-sustainability}},
  author={{Pultarova}, Tereza},
   year = {2023},
  note = {Accessed: 2023-07-07}
}

@article{MOOMEY2023217,
title = {Trending and analysis of payload vs. All low earth conjunction data messages below 1000 km, from 2016 through 2021},
journal = {Journal of Space Safety Engineering},
volume = {10},
number = {2},
pages = {217-230},
year = {2023},
issn = {2468-8967},
doi = {10.1016/j.jsse.2023.03.006},
author = {Lieutenant Colonel Daniel Moomey and Rachael Falcon and Arbab Khan}
}

@misc{SWFiridiumcosmos,
  title = {2009 Iridium-Cosmos Collision Fact Sheet},
   year = {2010},
  author = {Weeden, Brian}, 
  url = {https://swfound.org/media/6575/swf_iridium_cosmos_collision_fact_sheet_updated_2012.pdf},
}

@article{BraunAnalysisBreakup2017,
author = {Braun, Vitali and Lemmens, Stijn and Reihs, Benedikt and Krag, Holger and Horstmann, Andre},
year = {2017},
month = {04},
journal={7th European Conference on Space Debris},
title = {Analysis of Breakup Events}
}



%%%%%%%%%%%%% SELF CITATION  (MOCAT)

@article{MOCATSSEM2023,
  title={{MOCAT-SSEM}: A Source-Sink Evolutionary Model for Space Debris Environment Evolutionary Modeling},
  author={M. Lifson and D. Jang and C. Pasiecznik and R. Linares},
  journal={9th Annual Space Traffic Management Conference},
  pages={},
  year={2023}
}

@inproceedings{MOCATMC-SFM-2023,
  title={Monte Carlo Methods To Model The Evolution Of The Low Earth Orbit Population},
  author={D. Jang, D. Gusmini, P. M. Siew, A. D’Ambrosio, S. Servadio, P. Machuca, R. Linares},
  journal={33rd AAS/AIAA Space Flight Mechanics Meeting},
  pages={},
  year={2023}
}

@inproceedings{MOCAT-target-SFM-2023,
  title={Optimal Target Selection for an Active Debris Removal Mission},
  author={S. Servadio, T. St. Francis, N. Simha, D. Gusmini, D. Jang, A. D'Ambrosio, R. Linares},
  journal={33rd AAS/AIAA Space Flight Mechanics Meeting},
  pages={},
  year={2023}
}

@article{MOCAT-bin-AMOS2022,
  title={Stability of the LEO Environment as a Dynamical System},
  author={Jang, D. and   D’Ambrosio, A. and  Lifson, M. and  Pasiecznik,C. and  Linares,  R.},
  journal={Advanced Maui Optical and Space Surveillance Technologies (AMOS) Conference},
  pages={},
  year={2022}
}

@inproceedings{MOCAT-capacity-AMOS2022,
  title={Projected Orbital Demand and LEO Environmental Capacity},
  author={A. D’Ambrosio, M. Lifson, D. Jang, C. Pasiecznik, and R. Linares},
  journal={Advanced Maui Optical and Space Surveillance Technologies (AMOS) Conference},
  pages={},
  year={2022}
}

@inproceedings{MOCAT-stability-IAC-2022,
  title={A Dynamical Systems Analysis of the Effects of the Launch Rate Distribution on the Stability of a Source-Sink Orbital Debris Model},
  author={C. Pasiecznik, A. D’ambrosio, D. Jang, and R. Linares},
  journal={International Astronautical Congress},
  pages={},
  year={2022}
}

@article{MOCAT-AAS-2022,
  title={Analysis Of The Leo Orbital Capacity Via Probabilistic Evolutionary Model},
  author={D’Ambrosio, A. and  Servadio, S. and  Siew, P. M. and  Jang, D. and  Lifson, M. and Linares, R.},
  journal={AAS/AIAA Astrodynamics Specialist Conference},
  year={2022}
}

@inproceedings{MOCAT-STM-2022,
  title={System-level Risk Assessment of the Low Earth Orbit Environment},
  author={D.Jang, R.Linares},
  journal={8th Annual Space Traffic Management Conference},
  pages={},
  year={2022}
}

@inproceedings{Lifson2023a,
address = {Maui, HI},
author = {Lifson, Miles and Jang, Daniel and Linares, Richard},
journal = {Advanced Maui Optical and Space Surveillance Technologies Conference},
publisher = {Maui Economic Development Board},
title = {{Space Environmental Governance and Decision Support using Source-Sink Evolutionary Environmental Models}},
year = {2023}
}

@misc{rao2023opus,
      title={OPUS: An Integrated Assessment Model for Satellites and Orbital Debris}, 
      author={Akhil Rao and Mark Moretto and Marcus Holzinger and Daniel Kaffine and Brian Weeden},
      year={2023},
      eprint={2309.10252},
      archivePrefix={arXiv},
      primaryClass={physics.space-ph}
}

@article{MITRI,
author = {Servadio, Simone and Simha, Nihal and Gusmini, Davide and Jang, Daniel and St. Francis, Theodore and D’Ambrosio, Andrea and Lavezzi, Giovanni and Linares, Richard},
title = {Risk Index for the Optimal Ranking of Active Debris Removal Targets},
journal = {Journal of Spacecraft and Rockets},
volume = {0},
number = {0},
pages = {1-14},
year = {0},
doi = {10.2514/1.A35752},
abstract = { The first step of any active debris removal (ADR) mission is the selection of the target. The optimal choice is to find the most dangerous debris that can be removed considering the chaser spacecraft requirements and mission constraints. After creating a catalog of the current space population in low Earth orbit (LEO), the MIT Monte Carlo Orbital Capacity Assessment Tool (MOCAT-MC) is used to simulate and predict the future space environment and the interaction among the space population. A novel performance index to quantify the criticality of each debris and the risk that it presents to the space environment is proposed. The new risk index considers the proximity of the debris to highly populated regions, its persistence in orbit, its likelihood to collide, and the estimated number and mass of debris that it can generate. The risk index is then optimized to work either with the full space population or a subset of it, where the ranking of risk among debris is highlighted. Multiple risk analyses are proposed in the test cases, where the ranked list of optimal targets is provided. }
}


@inproceedings{ORDEM2019vnv,
       author = {{Matney}, M. and {Manis}, A. and {Anz-Meador}, P. and {Gates}, D. and {Seago}, J.~H. and {Vavrin}, A. and {Xu}, Y. -L.},
        title = "{The NASA Orbital Debris Engineering Model 3.1: Development, Verification, and Validation}",
    journal = {First International Orbital Debris Conference},
         year = 2019,
       series = {LPI Contributions},
       volume = {2109},
        month = Dec,
          eid = {6134},
        pages = {6134},
}
@inproceedings{ORDEM2022model,
       author = {{Manis}, A. and {Matney}, M. and {Vavrin}, A. and {Seago}, J.~H. and {Gates}, D. and {Anz-Meador}, P. and {Kennedy}, T. and {Cowardin} Heather and {Xu}, Y. -L.},
        title = "{NASA Orbital Debris Engineering Model (ORDEM) 3.1 Model Process}",
    journal = {NASA Technical Publication},
         year = 2022,
       series = {NASA Technical Publication},
        month = Apr,
          eid = {20220004345}
}

@article{ADEPT2020,
title = {Parameterizing large constellation post-mission disposal success to predict the impact to future space environment},
journal = {Journal of Space Safety Engineering},
volume = {7},
number = {3},
pages = {171-177},
year = {2020},
note = {Space Debris: The State of Art},
issn = {2468-8967},
doi = {10.1016/j.jsse.2020.07.025},
author = {G.A. Henning and M.E. Sorge and G.E. Peterson and A.B. Jenkin and D. Mains and J.P. McVey},
abstract = {Future large constellations are being proposed that may include hundreds to thousands of satellites, spread across multiple orbit altitudes in LEO, some of which are already highly populated. The long-term hazard to the safe operational space environment's utility posed by these new constellations is not fully understood. The magnitude of debris generated via explosions and collisions with other space objects will be significantly influenced by the constellation characteristics, and the post-mission disposal (PMD) policy followed by these satellite operators. This study models the future orbital environment for debris based on different levels and types of space activity and PMD success rates. The future constellation model (FCM) utilized in the study consists of numerous constellations representative of proposed systems. These constellations manifest a wide range of characteristics relevant to their impact on the future debris environment, including mission and disposal orbits, satellite counts, masses, and areas. The PMD success rate is varied across scenarios from 70% to 100%. Unsuccessfully disposed satellites are modeled to either remain in their operational orbit after end-of-life or along the ascent or disposal paths. Given the satellite count, size, mass, and replenishment cadence of each constellation, and varying PMD success rate, each scenario is parameterized to simple undisposed object metrics. By parameterizing in this way, the environment impact of scenarios with different satellite counts and physical characteristics are compared on a normalized plot.}
}


@report{Bess1975,
    title = {Mass Distribution of Orbiting Man-made Space Debris},
    year = {1975},
    journal = {NASA TN D-8108},
    author = {Bess, T.D.},
    month = {12},
    city = {Hampton, VA},
    keywords = {collision}
}

@article{rodriguez2002,
       author = {{Alarc{\'o}n-Rodr{\'\i}guez}, J.~R. and {Mart{\'\i}nez Fadrique}, F. and {Klinkrad}, H.},
        title = "{Collision Risk Assessment with a `Smart Sieve' Method}",
    journal = {Joint ESA-NASA Space-Flight Safety Conference},
         year = 2002,
       editor = {{Battrick}, B. and {Preyssi}, C.},
       series = {ESA Special Publication},
       volume = {486},
        month = {Aug},
        pages = {159},
}

@book{madi2021space,
  title={Space Debris Peril: Pathways to Opportunities},
  author={Madi, M. and Sokolova, O.},
  isbn={9780367469450},
  lccn={2020028363},
  year={2021},
  publisher={CRC Press}
}

@BOOK{NAP4765,
  author    = {{National Research Council}},
  title     = "Orbital Debris: A Technical Assessment",
  isbn      = "978-0-309-05125-5",
  doi       = "10.17226/4765",
  abstract  = "Since the beginning of space flight, the collision hazard in Earth orbit has increased as the number of artificial objects orbiting the Earth has grown. Spacecraft performing communications, navigation, scientific, and other missions now share Earth orbit with spent rocket bodies, nonfunctional spacecraft, fragments from spacecraft breakups, and other debris created as a byproduct of space operations. Orbital Debris examines the methods we can use to characterize orbital debris, estimates the magnitude of the debris population, and assesses the hazard that this population poses to spacecraft. Potential methods to protect spacecraft are explored. The report also takes a close look at the projected future growth in the debris population and evaluates approaches to reducing that growth. Orbital Debris offers clear recommendations for targeted research on the debris population, for methods to improve the protection of spacecraft, on methods to reduce the creation of debris in the future, and much more.",
  url       = "https://nap.nationalacademies.org/catalog/4765/orbital-debris-a-technical-assessment",
  year      = 1995,
  publisher = "The National Academies Press",
  address   = "Washington, DC"
}

@book{johnson1987artificial,
  title={Artificial Space Debris},
  author={Johnson, N.L. and McKnight, D.S.},
  isbn={9780894640124},
  lccn={86031247},
  series={Orbit, a foundation series},
  year={1987},
  publisher={Orbit Book Company}
}

@article{LEE2020242,
title = {Micro-meteoroid and orbital debris radar from Goldstone radar observations},
journal = {Journal of Space Safety Engineering},
volume = {7},
number = {3},
pages = {242-248},
year = {2020},
note = {Space Debris: The State of Art},
issn = {2468-8967},
doi = {10.1016/j.jsse.2020.07.022},
author = {Clement G. Lee and Martin A. Slade and Joseph S. Jao and Nereida Rodriguez-Alvarez}
}

@article{volterra1926fluctuations,
  title={Fluctuations in the abundance of a species considered mathematically},
  author={Volterra, Vito},
  journal={Nature},
  volume={118},
  number={2972},
  pages={558--560},
  year={1926}
}

@article{lotka1920analytical,
  title={Analytical note on certain rhythmic relations in organic systems},
  author={Lotka, Alfred J},
  journal={Proceedings of the National Academy of Sciences},
  volume={6},
  number={7},
  pages={410--415},
  year={1920},
  doi = {10.1073/pnas.6.7.410},
  publisher={National Acad Sciences}
}

@article{cefola2014revisiting,
  title={Revisiting the DSST standalone orbit propagator},
  author={Cefola, PJ and Folcik, Z and Di-Costanzo, R and Bernard, N and Setty, S and Juan, JFS},
  journal={Advances in the Astronautical Sciences},
  volume={152},
  pages={2891--2914},
  year={2014}
}


@article{valladoSGP42006,
author = {David Vallado and Paul Crawford and Ricahrd Hujsak and T.S. Kelso},
title = {Revisiting Spacetrack Report \#3},
journal = {AIAA/AAS Astrodynamics Specialist Conference and Exhibit},
chapter = {},
pages = {},
doi = {10.2514/6.2006-6753},
year = {2006}
}

@thesis{SchuhmacherThesis2021,
   author = {Jonas Schuhmacher},
   pages = {85},
   publisher = {Technical University of Munich},
   title = {Efficient Implementation and Evaluation of the
NASA Breakup Model in modern C++},
   url = {https://dspace.mit.edu/handle/1721.1/82786},
   year = {2003},
}


@article{gusmini2024effects,
author = {Gusmini, Davide and D’Ambrosio, Andrea and Servadio, Simone and Siew, Peng M. and Di Lizia, Pierluigi and Linares, Richard},
title = {Effects of Orbit Raising and Deorbiting in Source-Sink Evolutionary Models},
journal = {Journal of Spacecraft and Rockets},
volume = {0},
number = {0},
pages = {1-14},
year = {0},
doi = {10.2514/1.A35849},
abstract = { The sustainability of the low-Earth-orbit (LEO) environment is threatened by the growing number of anthropogenic space objects planned to be launched in the coming years. This paper investigates the evolution of objects residing in LEO through the MIT Orbital Capacity Assessment Tool (MOCAT), an evolutionary multishell, multispecies source-sink model. The proposed novelty considers the flow of objects crossing multiple shells during orbit raising and deorbiting maneuvers, modeled through the secular variation of the semimajor axis under a low-thrust continuous applied control. To this aim, a higher-fidelity MOCAT version, including active satellites, derelicts, debris, and rocket bodies, has been developed and used. The results demonstrate that incorporating orbit transfer fluxes into the model results in a higher number of collisions, which leads to a greater quantity of debris and poses a greater threat to the safety of LEO. }
}




@article{d2023novel,
author = {D’Ambrosio, Andrea and Servadio, Simone and Mun Siew, Peng and Linares, Richard},
title = {Novel Source–Sink Model for Space Environment Evolution with Orbit Capacity Assessment},
journal = {Journal of Spacecraft and Rockets},
volume = {60},
number = {4},
pages = {1112-1126},
year = {2023},
doi = {10.2514/1.A35579},
abstract = { The increasing number of anthropogenic space objects (ASOs) in low Earth orbit (LEO) poses a threat to the safety and sustainability of the space environment. Multiple companies are planning to launch large constellations of hundreds to thousands of satellites in the near future, increasing the probability of collisions and debris generation. This paper analyzes the long-term evolution of the LEO ASO population with the goal of estimating LEO orbital capacity. This is carried out by introducing a new probabilistic source–sink model. The developed source–sink model is a multishell multispecies model, which includes different object species, such as active and derelict satellites, and debris. Furthermore, debris are divided into the following two subgroups: trackable and nontrackable debris, the last ones representing a significant hazard for active satellites. In addition, the proposed model accounts for collision events and atmospheric drag effects, which include the influence of solar activity. Indeed, the Jacchia–Bowman 2008 thermospheric density model is exploited. The results prove that considering untracked debris within the model produces more collisions, and therefore a smaller population of active satellites affecting the safety of LEO and its orbital capacity. }
}

@inproceedings{servadio2024threat2,
  title={Threat Level Estimation From Possible Break-Up Events In LEO},
  author={Servadio, Simone and Jang, Daniel and Linares, Richard},
  journal={AIAA SCITECH 2024 Forum},
  pages={1065},
  year={2024}
}

@misc{servadio2024threat,
      title={Threat Level Estimation From Possible Break-Up Events In LEO}, 
      author={Simone Servadio and Daniel Jang and Richard Linares},
      year={2024},
      eprint={2407.18197},
      archivePrefix={arXiv},
      primaryClass={astro-ph.EP},
      url={https://arxiv.org/abs/2407.18197}, 
}



@Misc{antiASAT2024SWF,
  author =       {},
  title =        {Space Industry Statement in Support of International
Commitments Not To Conduct Destructive Anti-Satellite Testing},
  year =         {2024},
  month =        {3},
url ={https://swfound.org/media/207814/da-asat-statement_march-2024.pdf},
}


@Misc{antiASAT2022UN,
  author =       {{United Nations}},
  title =        { Destructive direct-ascent anti-satellite missile testing : resolution / adopted by the General Assembly },
  year =         {2022},
  month =        {12},
url ={https://digitallibrary.un.org/record/3996915},
}


@misc{FCC5yrRule,
  author = "FCC",
  title = "Space Innovation {IB} Docket No. 22-271 Mitigation of Orbital Debris in the New Space Age",
  address = "Washington, DC, USA",
  howpublished = " Docket No: 22-271, 18-313",
  year = {2022},
month = {12},
  url = "https://docs.fcc.gov/public/attachments/FCC-22-74A1_Rcd.pdf"
}




@article{LEGENDpmd2005,
author = {Liou, J.-C and Johnson, Nicholas},
year = {2005},
month = {07},
pages = {324-329},
title = {A LEO satellite postmission disposal study using LEGEND},
volume = {57},
journal = {Acta Astronautica},
doi = {10.1016/j.actaastro.2005.03.002}
}


@article{LEGENDpmd2013,
    title = {{An Update on the Effectiveness of Postmission Disposal in LEO}},
    year = {2013},
    journal = {64th International Astronautical Congress (IAC)},
    author = {Liou, J.-C. and Krisko, P.},
}

@article{Lewis2021DeepTime,
       author = {{Lewis}, Hugh G. and {Marsh}, Nathan},
        title = "{Deep Time Analysis of Space Debris and Space Sustainability}",
    journal = {8th European Conference on Space Debris},
         year = 2021,
        month = {Apr},
          eid = {153},
        pages = {153},
}


@article{iadc2016riskToSpaceSustain,
title = {Risk to space sustainability from large constellations of satellites},
journal = {Acta Astronautica},
volume = {126},
pages = {154-162},
year = {2016},
issn = {0094-5765},
doi = {10.1016/j.actaastro.2016.03.034},
author = {B. {Bastida Virgili} and J.C. Dolado and H.G. Lewis and J. Radtke and H. Krag and B. Revelin and C. Cazaux and C. Colombo and R. Crowther and M. Metz},
keywords = {Satellites constellations space debris sustainability},
abstract = {The number of artificial objects in orbit continues to increase and, with it, a key threat to space sustainability. In response, space agencies have identified a set of mitigation guidelines aimed at enabling space users to reduce the generation of space debris by, for example, limiting the orbital lifetime of their spacecraft and launcher stages after the end of their mission. Planned, large constellations of satellites in low Earth orbit (LEO), though addressing the lack of basic internet coverage in some world regions, may disrupt the sustainability of the space environment enabled by these mitigation practices. We analyse the response of the space object population to the introduction of a large constellation conforming to the post-mission disposal guideline with differing levels of success and with different disposal orbit options. The results show that a high success rate of post-mission disposal by constellation satellites is a key driver for space sustainability.}
}

@article{colvin2023cost,
  title={Cost and benefit analysis of orbital debris remediation},
  author={Colvin, Thomas J and Karcz, John and Wusk, Grace},
  year={2023}, 
   journal={NASA Office of Technology, Policy, and Strategy},
   url = {https://ntrs.nasa.gov/citations/20230002817}
}

@article{Giudici2024,
title = {Density-based evolutionary model of the space debris environment in low-Earth orbit},
journal = {Acta Astronautica},
volume = {219},
pages = {115-127},
year = {2024},
issn = {0094-5765},
doi = {10.1016/j.actaastro.2024.03.008},
author = {Lorenzo Giudici and Camilla Colombo and André Horstmann and Francesca Letizia and Stijn Lemmens},
keywords = {Space debris environment propagation, Continuity equation, Density distribution},
abstract = {Lethal untrackable debris objects pose the highest risk to the sustainability of the space environment, and thus, shall be included in the assessment of the long-term effect of mitigation and remediation measures to the space debris problem. The introduction of centimetre-sized particles in the debris evolutionary models represents a challenge from a computational cost point of view. To answer this need, this work proposes a novel probabilistic debris environment propagator. The method classifies the objects population into intact objects and fragmentation debris. The evolution of the former population is retrieved through an individual definition of each object’s mission profile. A continuum approach is adopted for the characterisation of the fragments, whose density distribution in orbital elements is propagated in time through the continuity equation. The intrinsic computational efficiency of the density-based fragments cloud models is leveraged to make the method agnostic to the lowest fragments size considered. A second classification of the population of intact objects into species, such as payloads, rocket bodies, mission related objects and constellations, ensures a faithful replication of their orbit evolution. Fragmentation debris caused by intact objects explosion and accidental fragments-intact object collision are included in a probabilistic fashion at the detected fragmentation epoch, to account for their feedback effect onto the environment. The model is applied to estimate the evolution of the space debris population in low-Earth orbit up to 200 years from the reference epoch, with and without the inclusion of a future launch traffic pattern, and considering a different fulfilment of the post-mission disposal phase.}
}


@misc{MOCATMCgithub,
author = {{MIT ARCLab}},
title = {MOCAT-MC GitHub Repository},
year = {2024}, 
howpublished = "\url{https://github.com/ARCLab-MIT/MOCAT-MC}"}

@misc{LiouLEGENDlecture2012,
  Author = {Liou, J.-C.},
  Institution = {University of Colorado Boulder},
  Howpublished = {Orbital Debris Lecture (ASEN 6519)},
  Year = {2012},
  Title = {Orbital Debris Modeling and the Future Orbital Debris Environment},
url = {https://ntrs.nasa.gov/api/citations/20120015539/downloads/20120015539.pdf}
}

@INPROCEEDINGS{2023Letizia,
       author = {{Letizia}, F. and {Bella}, D. and {Weber}, D. and {Bastida Virgili}, B. and {Lemmens}, S. and {Soares}, T.},
        title = "{Long-term Environment Simulations and Risk Characterization in Support of a Zero Debris Policy}",
    booktitle = {2nd International Orbital Debris Conference},
         year = 2023,
       series = {LPI Contributions},
       volume = {2852},
        month = dec,
        pages = {6029}
}

@techreport{Hoots80,
  author = {Hoots, F. R. and Roehrich, R. L.},
  institution = {Aerospace Defense Center, Peterson Air Force Base},
  title = {Spacetrack Report No. 3: Models for propagation of {NORAD} element sets},
  year = 1980
}

